Doubly 1-Bit Quantized Massive MIMO

Enabling communications in the (sub-)THz band will call for massive multiple-input multiple-output (MIMO) arrays at either the transmit- or receive-side, or at both. To scale down the complexity and power consumption when operating across massive frequency and antenna dimensions, a sacrifice in the resolution of the digital-to-analog/analog-to-digital converters (DACs/ADCs) will be inevitable. In this paper, we analyze the extreme scenario where both the transmit- and receive-side are equipped with fully digital massive MIMO arrays and 1-bit DACs/ADCs, which leads to a system with minimum radio-frequency complexity, cost, and power consumption. Building upon the Bussgang decomposition, we derive a tractable approximation of the mean squared error (MSE) between the transmitted data symbols and their soft estimates. Numerical results show that, despite its simplicity, a doubly 1-bit quantized massive MIMO system with very large antenna arrays can deliver an impressive performance in terms of MSE and symbol error rate.

==> Figures/files_txt/16PSK_N=M=1024_K=8_rho=10dB_1.txt <==
s_psk_real,s_psk_imag
1,0
0.923879532511287,-0.38268343236509
0.38268343236509,-0.923879532511287
0.707106781186548,-0.707106781186547
-0.923879532511287,-0.38268343236509
-0.707106781186547,-0.707106781186548
6.12323399573677e-17,-1
-0.38268343236509,-0.923879532511287
0.923879532511287,0.38268343236509
0.707106781186547,0.707106781186548
-1.83697019872103e-16,1
0.38268343236509,0.923879532511287
-1,-1.22464679914735e-16
-0.923879532511287,0.38268343236509
-0.38268343236509,0.923879532511287
-0.707106781186548,0.707106781186547


==> Figures/files_txt/16PSK_N=M=1024_K=8_rho=10dB_2.txt <==
s_hat_0_real,s_hat_0_imag,s_hat_1_real,s_hat_1_imag,s_hat_2_real,s_hat_2_imag
0.707187066749248,0.70732482166788,0.700888420078148,0.727187543556002,0.756705161604936,0.701645823641859
-1.00063821916671,0.00105560920790895,-0.977826499647779,-0.0170055064014607,-0.861903733106288,-0.0626412341113146
0.99997024005236,-0.000725448439166369,0.965289133454754,-0.0220818345874962,1.02363256672294,-0.146214721426102
0.922818743707688,-0.382907759629175,0.948432633658459,-0.29019240418463,0.924686012910098,-0.221465669710037
-0.706200286784345,0.707578521637374,-0.766969892512549,0.80889122171443,-0.745246013828272,0.706475726793296
9.9488565011711e-05,1.00168027231148,0.103637073294571,0.931098596623815,-0.0074478908578237,0.932203409076315
0.707342779692557,-0.706862804083994,0.541473669696583,-0.590675202691239,0.496361303889659,-0.674697936595266
0.00110395912598259,-1.00066246653674,0.098251711505478,-0.888281633119481,0.0098323597238719,-0.816088337340642
0.00100745390787761,1.00064581589093,-0.0363737487598477,0.949023331711679,-0.0256963565871778,0.925250679580143
0.923601225815116,0.383440633966441,0.964450543314018,0.435685326136994,0.868947586672219,0.407559589948696
-0.706851255395796,0.7064089833278,-0.737812033577131,0.653805823467204,-0.532781013740998,0.789722618143651
1.00003112411118,0.00123198309342645,1.00847591459495,-0.01445198163739,0.781617742477498,-0.0441529721641306
0.383416196721202,0.925104956650346,0.43761497231728,0.944184071057764,0.525750926637174,0.907708363974648
0.000160846151642975,-0.998007604440284,-0.0959623349327447,-0.937018002348367,0.0383736582079698,-0.998255503348543
-0.00034298404523188,1.00124289457753,-0.00103724961924501,1.01821676467266,0.0278384565178663,1.07684324561002
0.923917196713546,-0.382813691754741,0.892295706486786,-0.471142129673899,0.808380493152027,-0.372083540659926
0.383004041254446,0.924092922038293,0.398182113530355,0.927273030635899,0.412952106663,1.01849531998318
-0.706512059737106,-0.707651195105557,-0.696280590251495,-0.709431763667943,-0.740711080461121,-0.697491109881121
0.999632447816781,-0.00046310438019666,0.900942725572298,0.0405637215134455,0.798501615774303,0.0684328273772814
-0.382579970471785,-0.923305833711709,-0.429537300594171,-0.938310426988009,-0.600194420347699,-0.844161479485125
-0.923623995149323,0.383552053102872,-0.875034813858333,0.475539781355854,-0.524126423291565,0.270864057315846
-1.00118974741522,0.000245994310480889,-0.953908618984322,-0.148069674792838,-0.99863640215835,-0.144383921510442
-0.707797065117418,-0.706435708981953,-0.721838893248743,-0.613184746238574,-0.684604399097678,-0.566603558129996
0.382785747741016,0.923883783381141,0.459323058419726,0.943456484204365,0.461699548401612,1.02194389251413
0.380915529835794,-0.923247674827067,0.372509723010742,-0.937377283687347,0.433345208285449,-0.765548913335372
0.707521641568286,-0.707120598764061,0.700418018040866,-0.713424819276808,0.655711728496953,-0.667729227649878
0.999913700079437,0.000442031080972078,0.92923753534639,0.00412851859824224,0.751704344841016,-0.102116281538522
0.922652653759552,0.38150536169725,0.91767347477325,0.447547656721928,0.942204948771248,0.355245317895525
0.383317822182334,0.92469842405437,0.340172955185701,0.852992450432222,0.291515195984811,0.860335443860443
1.00087723576775,0.000577276473052649,0.973292717248064,0.0657327791820952,1.09086822356829,-0.0133091540795267
0.000268254978827064,-1.00081415387636,-0.0668105974161902,-0.96507798481274,-0.0909981670786167,-1.07336755173735
0.706531265212288,-0.707966010139546,0.739517377044086,-0.647425128850556,0.838205061407946,-0.623805711466126
-0.000389588416865572,-0.999834741710183,0.0657923696384923,-1.00770341355332,-0.0806539174692212,-0.840352741758866
-0.707795359127713,-0.706448193492377,-0.799528356316079,-0.716428882491157,-0.718544872431267,-0.698345929502894
-0.924130579844069,0.382820887639364,-0.886654264173806,0.277302162931165,-0.830833676317206,0.168405958523516
0.92340399207537,0.382590156753546,0.870569781580691,0.327590962890424,0.755326382268453,0.315686544796016
-0.708671686410789,0.708590764721261,-0.7662580100643,0.600023044276506,-0.942606526195994,0.723795642231472
-0.707947058189073,0.707392831137729,-0.707691476881184,0.744885608148629,-0.511530207511085,0.924168045520765
0.924684543062243,-0.383681158765393,0.709461005962158,-0.496300425783359,0.726860487366315,-0.540406838203182
0.000233086526317504,1.0007667323929,-0.0576130144397903,0.824917909067473,-0.238514693482096,1.01185534802538
-0.391835076677271,0.930494980466572,-0.376994065526686,0.914489061152795,-0.356749128999122,1.01818315507646
-0.716041570212501,0.697205911625877,-0.694210834385253,0.671647269440093,-0.756607812299899,0.645860667169611
-0.915953261817301,0.380053370218844,-0.914373150837435,0.356320192998101,-0.772443435811015,0.515182439659399
0.00167241358315806,-1.01251285897499,0.0871228098240016,-1.00243558254459,0.125014091654973,-1.05370049826452
0.922146540408316,0.380412623621165,0.891075459434115,0.352358276697595,0.82186597688133,0.315222902586103
-0.389225338236961,0.923468268701409,-0.4407225428123,0.94222210518185,-0.474401720357287,0.9098551772083
0.382319924789042,-0.917518183374556,0.254224979941524,-1.00433636014102,0.377870531199062,-0.945358996571215
0.374332623404997,0.922687528224874,0.241952400630163,0.756424558202893,0.211758586590212,0.773774899907411
1.00001867974467,0.000338612788801682,1.00582743474186,0.0120936178679525,0.844062884989403,-0.00348285116230494
-0.924509991860135,0.381675831517078,-0.924749227328097,0.306447019098271,-0.870923437998866,0.166230852070987
0.923416435649571,-0.383195111832728,0.937471837115561,-0.390241566735,0.855453980826611,-0.292837842831324
-0.382199099508638,-0.923354623845539,-0.569801164771208,-0.909430984892127,-0.48874327564487,-0.911103831159072
0.382398220918094,-0.923291413131061,0.284436251860837,-0.861367452035518,0.30398821963907,-0.774282835772332
-0.706442998506855,-0.707306770049256,-0.547415370961078,-0.649272464986454,-0.556793769729416,-0.67813039389476
0.921551433487616,-0.383176530738869,0.897451936426079,-0.487048352272989,0.915450408351732,-0.470748954037974
-0.70678786028981,0.706477693479448,-0.598922065153694,0.776272487333964,-0.749348576074085,0.741308183203216
-0.923194390822822,0.383539968677982,-0.94148598508161,0.471297097551561,-0.926682136569123,0.549628068227614
-1.00028958237472,-5.22789213243447e-05,-0.912077941666492,-0.0380621515656876,-0.853897864769082,-0.016021161681447
0.923271123731221,-0.381466498665423,0.828110564572077,-0.497869851643475,0.646977815928879,-0.504504184676368
0.923427194413603,0.383775242970229,0.948596492063712,0.39258701299143,0.810601833455798,0.507457222335244
0.707079933737494,-0.707295180191762,0.79877520912832,-0.677141990275908,0.796098878250503,-0.624012126695616
0.383495520161164,-0.924657134470166,0.32120959991552,-0.843024682153478,0.377159564683293,-0.762289296086865
0.383466862693211,0.922980545047997,0.297805450124947,0.794552567141993,0.430613059304808,0.854857405477562
0.925998270668793,-0.384694709663071,0.933204606982663,-0.258919561784646,1.00425550944533,-0.296567267895767
-0.00110261386891124,-1.00042111777586,0.0643208755598544,-0.855370910619579,0.0252725286547759,-1.0486623609588
-0.383668767570602,-0.924216190444877,-0.430181362358428,-0.959752462113322,-0.2448299292696,-0.978039719132211
0.705749769886737,0.707006369615855,0.709372231597357,0.797805485824897,0.771513194477155,0.609919261760111
0.70630165374554,-0.706626749933815,0.686572092715366,-0.697864897540377,0.559895582533183,-0.666331191019877
0.000496363628921257,-1.00050336427722,0.0717958955181507,-0.992499791092077,0.225063924230022,-0.95900678074749
0.923860186329178,-0.382486645121599,0.903595910433818,-0.436478154649987,0.77281440682859,-0.372289493941438
-0.707840953443422,0.706072223499592,-0.684206050713004,0.635079583866536,-0.771898703092508,0.63673111861924
0.924137081449319,-0.383393486420132,0.836137681734975,-0.345453638423782,0.536811398891895,-0.414920966692552
0.384231717619076,0.924986824151028,0.431218777580388,0.894122808859604,0.536835043058375,0.853166725064247
-0.706119487456718,0.707532390665757,-0.765799805891157,0.832465085450449,-0.819461802483432,0.657703497856057
0.000875438077341412,-0.999042317342618,-0.0174864355919442,-0.863061497850704,-0.209673432018385,-0.868553667659917
-0.707022538252934,-0.706023489699269,-0.723000376470367,-0.852901743727416,-0.525018909714249,-0.788989616005388
0.381459231102318,0.925231411170733,0.37046566714845,0.933605588697911,0.326514765864859,0.895756102050495
0.382559365720503,-0.924769211994365,0.32959905418155,-0.885477648391727,0.381985619087096,-0.882724992595225
0.999608748442875,0.00094086366760584,1.06995764648647,-0.0192939330227304,0.958141241426732,0.00450412212586737
-0.382630400137248,-0.923392503356665,-0.459801768843893,-0.843541724547562,-0.608073613863965,-0.955868614571317
0.923582670383508,-0.383024705136114,0.945177343134494,-0.39308278019113,0.984262649559777,-0.397516939233698
-1.00020975612563,-0.000442601425410485,-1.05750450551649,-0.0845102931107393,-1.00530388395367,-0.0573238411363675
-0.923777987798859,0.383130272527613,-0.946152637517254,0.357841363179744,-0.864006545775579,0.411628493121388
-0.383238825256016,0.923121117928308,-0.441617156595143,0.894592661718282,-0.419427099504276,0.781249199167362
-0.709264128719097,-0.70692465228347,-0.702127338588801,-0.619779666180235,-0.766387966133544,-0.569122545078047
-1.00017802238876,3.37961025582839e-05,-0.886361403063438,-0.078449334348044,-0.97937452362704,-0.162041163585524
0.923642394791913,0.382802026262807,0.894665164176393,0.54992652679121,0.845440182018883,0.537482502812422
-0.382016481945635,-0.922715931119424,-0.298860714422817,-0.879469195895323,-0.376855185576444,-0.880529512061058
-0.707298707240263,0.70752849460979,-0.711714684173323,0.738739288956829,-0.678930581694141,0.569451859861953
0.924253823138242,0.382708198789113,0.915691524489914,0.31039864585462,0.882645532430966,0.26431552098362
1.00113890501693,-0.000454991660150861,0.906523646107874,0.103618457132758,0.974580255132303,0.0711703291940382
-0.923235245716388,0.383287874148918,-0.940447929970957,0.298389848377314,-1.0110775972806,0.346728787365021
-0.924494907598373,-0.382224169398907,-0.923670796487006,-0.341662782321094,-0.948329154687035,-0.327728903861074
-0.923576931928329,0.383062959040862,-1.02847781682193,0.438006086381992,-1.00184785386759,0.326676434006684
-0.923163385847024,0.383587661726955,-0.771600533453751,0.273912140383182,-0.77748417180731,0.3040052797347
0.923458833991009,0.38326012653229,0.869745138786059,0.303368492366538,0.896682547313507,0.358963331065518
0.707433432266236,-0.707392732413553,0.739467679027187,-0.671109782318415,0.616803286320691,-0.785945711844535
0.999783367986805,0.000607309747359629,0.912054081742767,0.176976118218916,0.917606295610167,0.155746252618689
1.00065909384125,0.000601100863085603,1.11799725230458,0.0150242448561729,1.0459610480034,0.0957931253150429
0.380010642043478,0.925044788065569,0.28461691072927,0.780676314590901,0.135513745437076,0.778199065208864
1.0732777305851e-05,-1.00060696727309,0.0142228707253217,-1.00895101799313,-0.0149298173202591,-1.04932537267943
0.382557792219756,0.923950855657941,0.449555322279134,0.870985736149035,0.216330398815182,0.875900832376117
-0.924287204090758,0.382628539635594,-0.928415898783427,0.299615469677962,-1.0033394018559,0.306074278931489
0.000430040278032567,-1.00088483237407,-0.012882747702652,-0.808602619265722,-0.0288754646615687,-0.753061025277908
-0.382621542465962,-0.924430770964167,-0.354023249037974,-0.826251453567717,-0.32946764621781,-0.704885318362925
-0.999978878328193,0.000341772188273263,-1.01298482573329,-0.0438802143705609,-1.13467236534699,-0.0748224870531016
0.381797292674028,0.924635031807975,0.407835225649487,0.895095766446283,0.535887952603847,0.771533057508306
-0.380926542666052,-0.925216366539551,-0.437763124542512,-0.987850464713391,-0.416407542719082,-0.952190095839517
-0.382802436154813,-0.923536657737334,-0.302450001073763,-0.920708617131684,-0.328605919206959,-1.00882669424651
-0.999938324106513,0.00141760225871306,-1.01625605674308,0.0155266466627261,-0.932670803648382,-0.0279707802155268
0.706334220695825,0.70749478643465,0.612608465733969,0.739906548094098,0.5089567214737,0.683786310110955
0.00035795349803565,-1.00146017423678,0.145786341108794,-0.924387986648996,0.145462627362974,-0.827270738063829
0.706917061018715,-0.706430209509215,0.564685379705879,-0.725459843723211,0.532676948563885,-0.727804399938033
-0.706446834605354,0.707320679893065,-0.612272377860929,0.645839208555004,-0.72234746157879,0.583375142264599
-0.38282380690464,0.923660794235769,-0.394113104471744,0.998947075156211,-0.363260787642215,0.979499066933936
0.382450499031312,0.922844318555693,0.310126733905873,0.833119270404711,0.302966197448308,0.735010600273172
0.382025824852382,-0.924604853420175,0.405342617614167,-0.847417297724367,0.465335096331499,-0.953359002223544
-0.925380775832401,-0.382109457848337,-0.961943670276875,-0.356674700756235,-0.89384619297589,-0.353357177727577
0.924064994221429,0.382413200582456,0.882380754297886,0.406942628794472,0.847099116425047,0.432287901077093
0.00243528824309671,0.999477491527035,-0.0121881239034385,1.01043214657054,0.036995464609063,0.940937701703782
-1.00547440961141,-0.0084412051088511,-0.94907920216555,-0.0267233383624952,-0.934386285597954,-0.0114113341304899
1.0150689006546,0.00391376289226586,0.932934864513754,-0.0240743127148392,0.768562457234677,-0.132617065799854
-0.924103806598654,0.390356706157043,-0.943201926489877,0.436704211369416,-0.747989114435968,0.529538205332037
0.936006117580243,-0.38372943803227,0.845440610504786,-0.376321747675717,1.1219367526101,-0.253420435130631
0.382337801955887,-0.923919382079555,0.300437276253525,-0.825082392798631,0.27593259864855,-0.948053172787398
-0.707319881865583,-0.721920058297628,-0.596996482660761,-0.729879087459328,-0.653717384651142,-0.684202602773243
-0.377380088173286,0.923917615894619,-0.468967345799665,0.975755135760061,-0.556951391952325,0.774947300615764
0.929510120627361,0.385356406708481,0.937890815606983,0.424414027936497,0.976628464381754,0.540628532520499
0.923168929562001,0.383692584294119,0.900904258894654,0.331759307105845,1.0656857870626,0.0994419140041668
0.383718932898769,0.924623814274509,0.417305800929884,0.91908102321214,0.395544917105068,0.852156011727356
7.2063410154526e-05,-1.00116050698524,-0.0140984614192029,-1.01005613184393,0.0184909332941076,-1.01577992800336
-0.707846200167809,0.706528135659225,-0.766001723114581,0.626337285515871,-0.473631872786485,0.451088446113889
-0.923056211839704,0.381582640459351,-0.939234998139608,0.41234944194697,-1.05788584509801,0.295687008671934
0.381964018316534,0.924490502470539,0.325646901449676,0.830709888284938,0.177939958430058,0.571960992506562
0.707020182300675,-0.706820111522621,0.6873922902148,-0.623681362202941,0.619239077621398,-0.453595068768578
0.925244996582727,0.382588466510341,1.01824991404544,0.417273590892091,1.03696399854344,0.529627010749142
0.382329325039922,-0.924151793200464,0.487020482215254,-0.842238117400659,0.494546316690439,-0.888253112147657
1.00054872436494,-0.000700907686934035,1.08034923642768,0.0570825202426775,0.917039008340478,0.0439686585461272
-1.0006653415973,0.000374942324583532,-1.0096184122616,-0.0499205656542553,-1.09437660688425,-0.122904810129868
-0.000326042647360669,0.999283604997507,0.124343605919126,1.03599304214705,0.0445696395506157,1.00611198543188
-0.706916616339737,-0.707415746257559,-0.650815101865291,-0.617468999700546,-0.53804670672537,-0.451292928057686
-0.384357103204438,0.922491523781363,-0.463112555087614,0.943656062394938,-0.404311609781369,0.915758707186742
-0.000575875777488027,-1.00038384177099,0.0136574455473458,-0.833837892661318,0.0317724204243717,-0.816724488158547
-0.924628464580193,-0.382577487554057,-0.870064875757766,-0.384790033643828,-0.933534042325152,-0.358818206727502
-0.922579423907766,-0.383311575571763,-0.901298223159385,-0.412418012252905,-1.05044318309483,-0.452525603172274
0.381738688154629,0.924100586029078,0.288833103270604,0.91259337097394,0.173881962452826,0.934908941391688
-0.708480363410679,-0.707552278699598,-0.667086171907092,-0.639461233274223,-0.634735991639811,-0.435732519066531
0.384010440905159,0.923153519375084,0.327985782486789,0.893879235848255,0.337339891033636,0.865762326395902
0.381749304146184,0.924933864884542,0.397377046468973,0.940764818150121,0.290877931865897,0.774852129910965
-0.706585957749374,0.705315691480744,-0.674138783175676,0.560601068873769,-0.70031822240658,0.387058514405857
-0.706389172645997,0.707854054040288,-0.757179771975992,0.65497900068093,-0.550039238232762,0.580545340362493
-0.00049916500615458,0.998654120512133,-0.0627671832657855,1.06366470352232,0.0672723727020535,1.11878815767114
-0.923415845977875,-0.383149104670708,-0.947075065974907,-0.462188862255363,-0.854218994763086,-0.45392975136099
0.382237870739178,-0.924001989417306,0.360552927156462,-0.868797425734435,0.367169008665064,-0.924298480746236
0.000246326313671593,-0.999935767284329,0.0398368525592345,-0.904144382975993,0.13310859073708,-0.782855283353087
-0.382083049551879,0.923083054967275,-0.26906922679623,0.904525392882148,-0.259280086092761,0.935992245086734
-0.381936694787296,-0.922203664702273,-0.46069228982018,-0.870057564333667,-0.41490691109353,-0.77187328331229
0.000550583639160505,-0.999662147030266,0.00283046646260073,-0.938178440025252,0.0808102351035013,-0.816553116923264
0.924387303999834,0.383202381241387,0.893462941823808,0.253053225266542,0.942145203368028,0.248306762330849
-1.00159877434184,-0.000477494733060307,-0.755266947375079,-0.062342042938878,-0.865063828397928,0.0703845661786071
0.923773798137477,-0.383423530101321,0.8367695917095,-0.399936925739961,0.766821410608206,-0.51067931592758
0.000920984543636731,1.00211367671631,0.0547290023710044,0.977017294311622,-0.0332243298810925,1.06700030155162
0.38256354738045,0.923386326185407,0.406478515176118,0.910136228719679,0.306273549486876,0.930974052077907
-0.382426371042464,0.923732874366376,-0.348284449489775,0.913540482203407,-0.499125637574844,0.831385890142966
-0.00135833055911838,1.0010244616981,0.0285488685466112,0.98134295222884,0.112875081918436,0.993728863929232
0.382199978500128,0.92521375800987,0.242592017025758,1.02251402315246,0.308372189187581,0.922725344692432
-0.922541822570076,0.383686374720646,-0.992689550803592,0.368673527774355,-0.956503564113539,0.352547333073959
-0.383904444643728,-0.923680424004218,-0.48283169637065,-0.88560831705384,-0.487675861839936,-0.676759058042773
-0.707308833707008,0.707557479263435,-0.743062344195918,0.665501013271211,-0.680849139943969,0.7573926296068
0.382638605874493,0.923881003323617,0.352191685694014,0.834674552736754,0.361828207186855,0.803388394047819
0.708118867402508,0.70787972909926,0.668134630964299,0.765117428662226,0.632100238730384,0.881214836032733
-0.706166139492447,-0.706743498414747,-0.672296267461328,-0.698001663896208,-0.686395496253093,-0.627061485047086
0.707198312144079,0.707832193855415,0.700031693696419,0.613027069038284,0.754790025827117,0.464146023041876
-0.384303447869641,0.922632573838437,-0.314508791916151,0.895635356188178,-0.240011745876601,0.752997214421894
-0.921737780084574,0.381615005512174,-0.958582505049225,0.478358112724359,-0.948214271291406,0.489306516697989
-0.923755469741852,0.383548857772771,-0.947428816344875,0.336906312016887,-0.959204277376609,0.259237955323405
-0.922640551146704,-0.382250518399811,-0.888073767795358,-0.407340961682318,-0.825120199082165,-0.365699473289046
-0.707097843852231,0.708221366379406,-0.728219912323841,0.704886088151675,-0.755651736361707,0.621931074513383
0.000559694186987893,-1.00050548864482,0.00736889706987118,-0.92125061075813,0.0392539626823691,-0.924112701065449
0.00118997503870646,1.00056299589345,-0.0113194055584548,0.990309424237381,-0.210241435844603,0.92828557230537
-1.00102731345923,-1.12405678572639e-05,-0.973711150716451,-0.0179146977640447,-1.05277508595078,-0.0223003068915004
0.707445298108245,0.707401188028689,0.686741821987397,0.703995082677676,0.600891220199288,0.671308488807407
0.382058410764647,-0.923915211235851,0.390683183818888,-0.85808681157635,0.302158406679011,-0.903798798576836
0.999922951535159,3.15356296835372e-05,0.972349636128185,-0.0616135689427562,1.00671925114102,-0.0765719069396945
0.382511936790403,0.923141569876134,0.376597124249949,0.859186377270881,0.418457838240294,0.817750141465644
0.38262785626081,0.924039651519792,0.495343909504663,0.961285271758636,0.564646602402471,1.02670435268964
-0.924136981789802,-0.383340224617592,-0.846362325829071,-0.388159532702175,-0.774897831940016,-0.31320263118973
-0.705886925215379,0.708004986809639,-0.753685959484772,0.635947526474451,-0.678124617372618,0.557914789239371
0.0014646681627155,1.00000189814548,-0.0557902321398323,0.97106297166743,-0.00722856536824291,0.944302943586134
0.707825385228761,-0.707314848531296,0.597186341990586,-0.655628604894282,0.582631368671724,-0.562479721515438
0.705961637308676,-0.70621932347487,0.632100761692658,-0.650943320093306,0.732770724899508,-0.58143975133792
0.0010279398795154,0.99883129214587,0.0902905604425897,0.880009623770274,0.0662269572046694,0.868095242140378
-0.382757761434966,-0.923494488667128,-0.423790475766282,-1.06092968356977,-0.449297236556162,-1.0468818557815
0.92422457846236,-0.383054314094337,0.837743836176919,-0.364259375555393,0.830460511728261,-0.442681142543232
-1.00099041751853,-0.000815237054722276,-0.982650001780447,-0.0621734523415372,-0.919187329992288,-0.0588698944327298
0.707639481842224,-0.707441411131973,0.779138813488368,-0.521368199140637,0.602509298398654,-0.385585627457855
0.382985178335586,-0.923027249515575,0.330057672077661,-0.879803553231553,0.32591531825876,-0.879597194844227
-0.70525539648984,-0.705996454176952,-0.666440189872367,-0.700105431047926,-0.67728413489478,-0.735898264295097
0.925953838221555,0.38157488491446,0.787344445847275,0.438589116446225,0.78437884285931,0.501228064610741
-0.924428938151975,-0.38387306046623,-0.906674707905832,-0.3062978329427,-0.826189891049007,-0.342131184520884
0.367283519454551,0.935811752557688,0.346736766791348,0.824827577565326,0.314910839770909,0.826373972403334
0.375434051481037,-0.95312615902094,0.398546393458976,-0.926139349551109,0.404478108254362,-0.840600066442674
-0.908990677874569,0.378151572561088,-0.999184920365267,0.440060299950546,-1.00461846885951,0.415264302888084
-1.00309431017235,-0.0221447876256325,-0.949164869369231,-0.00569445657223969,-0.883197958987027,-0.142904078801635
-0.000268540962575299,0.999187473488266,-0.111730934233915,1.00874096924368,-0.0771438510768469,1.09819210855277
-0.403026044353232,0.930632838432532,-0.255736543869874,0.817473148918427,-0.179129737914942,0.870602918114028
-0.387876446255875,0.918263348785107,-0.431483718599383,0.796340335593568,-0.455374165994579,0.795995878879829
-0.927295615823805,0.370277229488084,-0.894039146784733,0.214533262559829,-0.762503940287552,0.183325582569187
0.924531269131009,-0.382628397257682,0.839034636337841,-0.352546211798558,0.798690381766134,-0.255548616739861
0.924743651992952,-0.383220955582838,0.93495417148699,-0.347276399528093,0.906085884684098,-0.347415913005178
-0.000717859719842031,0.998394048538275,0.0389841422721645,0.985724078766896,0.109862328394055,0.847268333617227
0.707148026533361,0.70584159066441,0.556642532729179,0.710190425669423,0.62085004795342,0.615815510863684
-0.38194373013825,0.923387779325737,-0.443404382680582,0.925106949874479,-0.580187535285546,1.05188053161111
-0.381056365307145,-0.923232457297956,-0.358662950665729,-1.00822522178046,-0.237497148402733,-0.896556774725172
0.000356721547351111,0.999867377455861,-0.0406203061266041,0.964924073920582,0.0745837163793547,1.01917989513691
0.923948296082082,0.383904850596717,0.922882573077259,0.443660382735804,0.855386185843523,0.333185720372528
0.922872672091486,-0.380431622399201,0.964307035358469,-0.333021454715749,0.688973398666626,-0.49844726691623
-0.923282972025526,0.381058024434221,-0.963837165204358,0.370578325065708,-0.817870595404164,0.215984352924453
-0.00153275217268816,0.999694775861542,0.0190012649599749,0.883624051809201,-0.137277951743738,1.01530383553016
-0.00128722148231863,-1.00011339769669,0.0252877231453742,-0.884122900101868,0.0758174385408662,-0.905821275783377
0.925609884950024,0.380912222195718,0.839731657040926,0.353576242240091,1.01980818100021,0.12856764031615
-0.707503804719467,0.708045331618653,-0.804151432335616,0.652442886396354,-0.84439570908987,0.714868477575813
-0.00121355220211782,-1.00151123357814,-0.0222028933124853,-0.960787472470281,-0.0401507960483342,-0.822790577451282
-0.381960191232683,-0.922520830001557,-0.226311674411056,-0.844598723441965,-0.0225575529300309,-0.934475031489273
0.000225906054150524,1.00003807826741,0.0827812690951093,1.00046141208511,0.0871045371122535,1.04316012884988
0.381253584665255,0.922727398533181,0.389977919595077,0.944012307921626,0.298910844316701,1.03509264389677
-0.922523686560447,-0.384011239817714,-0.914443254726814,-0.347466595459521,-0.815751971458159,-0.354435391007188
-0.706706397932204,0.706829514634686,-0.747961829583589,0.590190887661999,-0.66970202488477,0.55651181387732
-0.921780756839653,-0.381435934228434,-0.901475667497229,-0.43375160075609,-0.850319305724639,-0.343342821483803
0.707507809077053,-0.706327487132125,0.595950148311419,-0.64791192371265,0.552456071644052,-0.414255638206736
-0.92559600599831,0.381918796421011,-0.867305588985178,0.338811881003015,-0.861775727563528,0.284286649805711
-0.925155887229506,0.381804413240073,-0.820388319140546,0.321309767843037,-0.900771013614735,0.177369161334754
-0.92481759949668,-0.383428399346147,-0.871034775604982,-0.336384483274876,-0.955571559516149,-0.284735330594849
-0.707668878627785,-0.708413819544766,-0.778272884946338,-0.643367041493376,-0.761410340535689,-0.813615878794676
-0.923475464759326,0.381711789862153,-0.8743988914462,0.372016591128872,-0.884943091342478,0.263759189092795
-0.707131406098824,0.708694152210014,-0.672031347248313,0.774177103876392,-0.437470342673981,0.785600172201853
0.707693952355776,-0.706958021026386,0.646825387016823,-0.634611648093987,0.639819037930555,-0.742875892205398
-0.923327299059219,0.383320046306084,-0.931004352802708,0.389060386918369,-0.812939156987776,0.476582881569983
0.922798961619234,0.38231151350209,1.00161394707141,0.362710655804738,0.731275329463978,0.418967729057196
-0.38260278565283,-0.924192415889953,-0.422152620635383,-0.748519425092856,-0.246426854164509,-0.739083868187751
0.381894562543125,0.923746382831707,0.373125152702286,0.980593007815242,0.368822506199417,1.01023934716788
-0.707073622277591,-0.707464502960882,-0.707449541231752,-0.824058300209196,-0.674726126869634,-0.698891666716138
0.923282284642342,-0.382872093237568,0.937846183938184,-0.288289048446872,0.866548172064854,-0.191181182572359
-0.923815864427364,-0.383179645696756,-0.874727796556725,-0.383600171695569,-0.89267409060691,-0.29302646430562
-0.925767234733946,-0.382799369383353,-0.873252778307279,-0.435774782609461,-1.01984618721907,-0.515703643146917
0.999185563155649,-0.000331533164061079,0.924564666588873,-0.0671410696506069,0.980554977372244,-0.154074107505546
0.383676314281106,-0.92431769756986,0.450995532245043,-1.0620829605312,0.40195999316778,-0.946610499374916
-0.923351091601422,0.383830737209119,-0.874373398174131,0.321187281080352,-0.844699785423045,0.188142289270832
-1.00005575597473,-0.0006944595892355,-1.00687736357273,-0.046889079465388,-0.97068318208582,-0.128250107253843
-0.382034918791788,0.925984728127655,-0.387991769874508,0.829715028814531,-0.383338342754217,0.713389767890388
-0.382257831306806,0.9235999598991,-0.346002794233824,0.942662621763002,-0.305463501266818,0.856172846349368
-1.06162921905805e-05,-1.00060317033858,0.0856070449558988,-0.957183446342202,-4.84808697179123e-05,-0.949110902912937
0.70774529213765,-0.706542290267477,0.725308415105995,-0.676038417039625,0.728059682337657,-0.618581780418116
0.707773318308266,-0.706401655985594,0.64833801199829,-0.627896975917241,0.775146667554621,-0.830053284316426
0.999091029514931,-0.000264933158413246,0.988086555006657,-0.0305126741528562,0.808062671437534,-0.0862924564899052
-0.707100255767057,0.707420445637926,-0.670364485682975,0.582519914360243,-0.605138281979584,0.761200537278469
0.000195462816632191,0.999982783324405,-0.0304829782721995,0.989296342451581,-0.362346589709696,1.10412425412238
0.00114601478075277,0.998954497592569,0.00498564432122992,0.983976859669545,0.412441744134115,0.899465236609227
-0.70788948663268,0.707029973871643,-0.707139228382128,0.770569392526513,-0.657846619601113,0.705932821928166
0.707387643421723,0.707922450039424,0.709005132340755,0.685325546563956,0.549308844253622,0.665319936388017
0.923080365175561,0.382722422388766,0.965397626397223,0.374985563374533,0.635157168465726,0.429532280932647
0.705988570151211,0.706898097167651,0.595022180270396,0.813617479141682,0.843754925959879,0.625433790729689
-0.923511105032281,-0.383483272581466,-0.826577332981409,-0.370819588474623,-0.691105603184023,-0.312960142572284
-0.382891285703559,-0.924303060005903,-0.454366274459748,-0.862673663290607,-0.581606007952907,-0.924182726228508
-0.999388889631368,0.000531962854369706,-1.08219665309738,-0.0777868508865472,-1.05358937300317,-0.0913499811251059
-0.383573178874956,0.92370165582887,-0.438537760854215,0.782244753071732,-0.485058074348423,0.844738865406307
0.706156847624252,-0.707695297641521,0.763178286903841,-0.655051617152174,0.704958891474453,-0.520770869227318
-1.00082150967381,-0.000108348129745139,-1.09014285667928,0.0770406152768255,-1.05564658661157,0.104106676825797
-0.70648092688016,0.707214320573825,-0.6713500744217,0.56141421706923,-0.646283483270113,0.702174517756885
0.382351366276511,-0.9232371061348,0.368119808280704,-0.947292793775986,0.400650141256178,-0.918004145411163
0.000505168635803217,0.999384402150704,0.0277975807015374,0.857313902205204,-0.0935604006819575,0.889988304722707
0.708118155886057,0.706503620556255,0.691380977388903,0.667705311584863,0.695562191452074,0.488028134435457
-0.706997487885329,0.707127715394068,-0.831541348793021,0.604719886517607,-0.904995080492496,0.455003821982901
0.999216146358061,-0.000949423421408594,0.999541241767332,-0.0194205260233675,0.961820759967215,0.100761576055617
1.00002242397518,0.00091507867662541,0.912861041873004,-0.0583515683888059,0.966904288149973,-0.0966720105924078
-0.705227906708439,0.70784597678971,-0.759036814962401,0.621753379180638,-0.613572040737727,0.645617509197013
-0.707015250601255,-0.706910366154659,-0.707561893392037,-0.685224182922407,-0.776010037718371,-0.737598922450452
0.923427854412967,0.383038994139236,0.868783224552449,0.437824431739066,0.931136971531313,0.433526865242493
-0.380842753490694,0.924109260927583,-0.363966695722501,1.02679197705111,-0.241576754099775,0.957367073373988
-0.924347177734638,0.383515079882442,-1.09948222535909,0.35019288913316,-1.08383319837058,0.302934113393053
0.908482803354962,0.379896286856855,0.874276326555148,0.439775968865342,0.67268904033575,0.253128925069102
1.01079456071847,-0.0204927166151771,0.849271634572838,0.0679584625158927,0.877431769394001,0.0119749725583078
-0.990020370360481,0.00555174101040953,-1.02464809859498,0.0858246092315524,-1.12806261881422,0.076581060568502
-0.913140011226165,-0.392357628251329,-0.954118744009684,-0.403041666976633,-0.812695897176319,-0.461119198890983
0.708196366966962,-0.707255846968962,0.690857696880591,-0.677809807873053,0.699181064961577,-0.670683044977166
0.910677271158239,-0.388079926399153,0.897674114192673,-0.481009698163285,0.966646754406699,-0.462768398245336
-0.00308084962025387,-1.00439118971822,-0.0530140036548215,-1.01000447818384,-0.0645191110008093,-0.888490992387347
-0.705107827863994,-0.714570687554145,-0.67443105149067,-0.665755795579774,-0.69481915463941,-0.856329215303635
-0.000723457909398135,-0.999876752774452,-0.0470522069082429,-0.991152777788356,-0.103457020061839,-0.911719916850958
-0.000109386549611329,-1.00060327746567,-0.0149336171978184,-0.986107860047798,0.129080464464094,-0.993921962049616
0.707996248620607,-0.708536761452008,0.803239170909834,-0.749159461557833,0.758283907180022,-0.683854167489458
-0.923338001214739,0.383788072133381,-0.960712122629926,0.280347639764272,-0.8771252282321,0.211191067563256
0.707210940295749,0.70817919330039,0.58981017354967,0.640365561250808,0.634537965568858,0.71568775661529
0.381867178670561,-0.923194415475688,0.241162417656633,-0.904718627987526,0.382906012188134,-0.862770836227726
-0.383945617876251,-0.92352118531244,-0.26806225019083,-0.921218646509349,-0.382462161308388,-0.84247059260814
-0.999928258835017,-0.000860114726500331,-1.03254950363826,-0.0243596009685923,-1.07359022251521,0.132415407829857
-0.706266713347872,-0.708238004663623,-0.612935700339335,-0.726484516586216,-0.510986839039268,-0.726127902310094
-1.00055737852793,-0.000315541708275218,-1.05599983445364,-0.010234564640941,-0.932845307611566,-0.130712636745422
0.922737799534967,-0.381665733849342,0.931203093245941,-0.36402680330565,0.99565482972232,-0.489604421348049
-0.999300680090817,0.000174286147475045,-1.0339529104383,-0.114965393400472,-0.77387326549292,0.11036451226496
0.708081481328082,0.707512274205129,0.695259660415148,0.698784671637941,0.771015622673123,0.706843375434974
0.996837770965354,0.00131475210700228,0.958803725565967,0.0634301561970622,0.917712754422003,0.249715888054657
0.382805299159707,-0.92162298043359,0.36606934340562,-0.842449941718789,0.359669316900246,-0.823231763506791
0.923265851345927,0.380755231537455,0.819913897740791,0.425183455220014,0.848719675791869,0.537733328364736
0.382684969198757,-0.924368657924193,0.486932294636924,-0.966013731289239,0.497911133947088,-0.798248028827974
-0.382198539262376,0.922476258614747,-0.329357864955468,0.891750031866224,-0.240023092425745,0.826829774565345
-0.9232478768551,-0.382949044896305,-0.776901771068974,-0.412247282958112,-0.751821607077982,-0.52394231306073
0.921525496924821,0.382486823140619,0.825591218212158,0.279066128351373,0.934113370283848,0.078213983153909
0.382638962524394,0.923910351041331,0.374330530337899,0.882386413490879,0.223004702365409,0.953309727739115
0.383416708983103,-0.922773158769811,0.336463361396839,-0.81653556003422,0.450915858910057,-0.778950243411602
-0.000297686229848069,-1.00093511057993,-0.00496844996111814,-1.01355111180932,0.154246789662976,-1.03494782627824
1.00037692945648,0.00069887459623494,1.01715446455721,-0.0356759171995012,1.03124796238905,-0.0950219225821337
0.925300086274608,-0.382460226916751,0.926217223557347,-0.452662846272534,0.940127399404621,-0.446448744189969
-0.923615252508913,-0.384765613269688,-1.04453601867506,-0.269580041038904,-0.868778641551012,-0.316578393251044
0.000781778714224875,1.00110968861131,-0.05676039268094,0.95868369919864,-0.0747896993491388,1.03204312390529
1.00164862831315,0.00109453094887648,0.98294400913541,-0.04065461762744,0.975428479953086,-0.0996253308150267
-0.384196433334114,0.924369572674446,-0.457349665342849,0.81320722076998,-0.273087106653895,0.75975390653334
-0.92268535342497,-0.382403132755298,-0.937529081349889,-0.420293843505962,-0.855798906659023,-0.451329476357059
-8.02561594106035e-05,0.998140704601149,0.06395455504124,0.974573088053605,0.0862359486522651,0.967449759689009
-0.709921741306494,-0.707266925814139,-0.609896580687821,-0.696374111703895,-0.627128542945801,-0.713902067084504
-0.92386390501406,0.382635119885172,-0.928323172638162,0.45034199799524,-1.00764554438858,0.433241002876029
-0.70702780206177,0.705763761383081,-0.744390426641276,0.6353100219988,-0.700660399984479,0.48906736624875
0.383046797686742,-0.923746286426116,0.338517412541483,-0.859511503105029,0.373334494471983,-0.681463671392719
-0.000297618056265258,0.999418599841078,0.103496371575483,1.02263837968707,0.218564367934851,1.17777766586479
0.382150573451678,0.923806026343833,0.211782002386971,0.833942622738552,0.163890503427778,0.73968100832459
-0.923388800801058,0.38226709144111,-0.931490895582872,0.279399687892845,-0.830511483119825,0.317355098660794
-0.000145621911185546,1.00127922226393,0.0883522348662362,0.979482863852116,0.157348308001861,0.920594989845395
-0.706905198531165,-0.706422299758452,-0.600825882038033,-0.634550731709408,-0.744080467644937,-0.495971935459696
0.382008551543301,-0.923226947694275,0.338858206971094,-0.913908122024138,0.29131653387872,-0.915213271499984
-0.383136123145536,0.924114324406783,-0.414684351170768,0.946553746559318,-0.446796131483018,0.972212158219984
0.383615001250138,0.92424287521719,0.315108808906829,0.833316555782411,0.420070958553675,0.814884837770948
0.382272253020045,-0.923720254480648,0.438797699933237,-0.792032157479804,0.551917846029663,-0.762867207939087
0.70700113580028,-0.706166349578343,0.656977824341344,-0.760172806357881,0.704600215568811,-0.723873090380709
-0.383548921043529,-0.925091228839321,-0.309314563529475,-0.867230216013401,-0.333371706858969,-0.932875501621028
-0.923349654419277,-0.383597129312578,-0.847637787197077,-0.381882783920949,-0.740315598854873,-0.318152483577657
-0.00103384608592798,1.00019289079899,0.0953876354719051,1.00716927216328,0.0795615533581895,0.930067940846768
-0.923524030428178,0.381533935579159,-0.813744331251502,0.448939313649593,-0.875604350476636,0.263305567666001
0.382466992558854,-0.924490747608934,0.46849687017074,-1.03601992139754,0.576086688766738,-0.949659042360132
-0.70585462276454,0.707040776606796,-0.687804321676343,0.661956453049643,-0.8099486373592,0.749524148767937
-0.705639134495629,-0.706926221747038,-0.720592128209616,-0.603024149283444,-0.555831128476907,-0.647338218296267
0.706580975781717,0.707695856392952,0.660716624120686,0.740270548320563,0.64123896904525,0.55494142605058
0.92329394048519,-0.383227450912619,0.959902085494946,-0.465313479948508,0.919872590082606,-0.283759947638367
-0.998838534372309,0.00125705969390512,-0.955759633713992,0.132908080195169,-0.823001432479528,0.180900566477906
-0.923944370987065,-0.383030733427637,-0.986038196523133,-0.21755012039985,-0.933072398791581,-0.0489216227745633
0.383686865446526,0.923152378146745,0.3272292633112,0.935692555526201,0.285267442241331,1.10076573827348
0.705866485866926,0.706789159547137,0.598261102471491,0.551957813087277,0.678494325671033,0.540299572005453
-0.383333156489758,0.923601712999609,-0.378144773430107,0.767926132868959,-0.317250179437387,0.695206592511938
-0.000832501770209951,1.0013447552821,0.100565222928715,1.05327386208949,0.0646328116998639,0.812768185674865
-0.925130384068039,-0.382474849513884,-0.900660301787375,-0.340245393353346,-0.776478383693621,-0.482750711395548
0.925060439600889,-0.382082042053073,0.789686008249907,-0.401466765391443,0.779311438634088,-0.526156135147025
-0.381910182014063,0.923527193701111,-0.310858184262455,0.920318946199266,-0.300490116032091,0.90342716611783
0.998645324349107,-7.31537990828098e-06,0.846646986449217,0.0789283993996844,0.794489643025023,0.16160675162582
1.00026788380949,-0.000699085045529688,0.897201023654913,-0.0806810442362904,0.849933487816042,-0.13163403739876
0.999969375046166,-0.000778909605341383,1.03501158593673,0.0682682980933694,0.85036292809547,-0.00812836776943663
-1.00001622395475,0.000545660223292237,-1.05430258521397,0.0262255198031334,-1.00356709664929,-0.0212938156391449
-0.382739404098243,0.92528906203699,-0.484803605963808,0.78520297341459,-0.311400268263345,1.00538544832488
0.00013037381411863,1.00069789935653,-0.0719343384932242,1.09594956404845,-0.0212185957577677,0.837681236438082
-0.000441140084041723,1.00062285022485,-0.0045785652875381,0.957169355891276,-0.100023181637546,1.14493720878416
0.70803844344882,0.7071934967339,0.721601427243473,0.771231676117486,0.521793791112594,0.797332474495178
0.70801800089063,0.708188494314611,0.642753420293894,0.697130707355315,0.658955603775692,0.727646996042778
-0.933877112494483,-0.375622969597285,-0.9168180835964,-0.350520307534354,-0.844282053394374,-0.136736017154313
-0.715855826131037,0.697438672760561,-0.76442190969909,0.703079179239221,-0.685371625869066,0.971637349208664
-0.699909841784606,0.704796144759887,-0.579080585045866,0.679178842649492,-0.602960153780228,0.609037458221891
-0.705477928405288,0.69458459229057,-0.656446023262624,0.727589305370981,-0.620107456957606,0.783027047954838
-0.708561850173789,-0.707870987190827,-0.684821595084456,-0.69661883433204,-0.588020994413112,-0.583702067414275
0.993224835786831,0.00195426707173818,1.01503329116852,0.0640263079424494,0.891074740301546,0.234913134052419
-1.00134569933755,0.00417954985783034,-0.941131494514945,-0.0160595475168374,-0.870964685792328,0.0700913977516796
0.917451301489524,-0.384272869737719,0.746287603712164,-0.42991596117935,0.949894607796355,-0.351811577341944
-0.707233144838318,-0.707153411330886,-0.703254713483392,-0.743821617121342,-0.580568961558678,-0.683586053580483
0.92392534844015,0.382345680002819,0.886374769606668,0.387487777991814,0.836429553188333,0.639463042007598
-0.922981377231383,-0.382732880593554,-0.915517065377269,-0.339342101559687,-0.864659457736711,-0.398260679922513
0.383529455981057,0.923888751752585,0.372450001019774,0.818908098093804,0.263270400711921,0.809974336061282
-0.706951822863774,0.707130093158906,-0.668081457730629,0.718781887535099,-0.521126385963135,0.633544537128444
0.382341277362577,0.92514120585196,0.204429949335286,0.863317427270907,0.389631880149552,0.884493645373244
0.382593942574228,0.924798827442487,0.389423516038518,0.874434123663538,0.501923208843764,0.910480121509978
-0.380849517324697,0.923125964361328,-0.458505587621874,0.821731872983384,-0.368853008532593,0.748048582268365
0.383109641302304,-0.92416048264391,0.366221632946882,-0.978478993581268,0.392944418221868,-0.998293833163443
0.999473488296808,-0.000377851034044314,1.09117961007872,0.0337760267522519,1.04947314546928,0.0100473104793585
0.382903355914024,0.924049330039866,0.470631370918816,0.93139542949048,0.403889404109891,0.919165710728213
-0.923680764932911,0.382819828941474,-0.924797334447294,0.340730300210671,-0.829743683953076,0.439680695323308
0.706772660788614,0.706365209607429,0.748827069773281,0.747850411515967,0.816694578310925,0.518708458131991
-0.38328753701233,-0.92357260120936,-0.130858629129307,-0.884505950686204,-0.149254046922583,-1.01606585006937
0.381330113780553,-0.922356176652149,0.403844449558696,-0.985542965187613,0.385248725457483,-0.89717067567462
0.708118507248528,0.709140715304454,0.674996567721882,0.667093716569063,0.594794378026529,0.70576441289685
0.000774604524776689,-0.999635700542868,-0.113144138699763,-0.99285220480562,-0.00782635082748358,-1.02637851123437
-1.00015756781156,0.000918374091942531,-0.97268566694473,-0.0157051323215723,-0.975965438868706,-0.0696509744499116
-0.707517328055174,0.708861115035789,-0.693697973435772,0.584541167957736,-0.806157944752693,0.569601811607054
0.922781518911894,0.3832279972218,0.870466031022013,0.40357263652621,0.73539775544957,0.264993624905803
0.923060629931864,0.382624279727704,0.888816924263318,0.35363808963601,0.718912100490098,0.395633627474451
1.00018053641423,0.00100143401268629,1.15037700442157,-0.0880966000694664,1.16652600891811,0.0231144820909758
-0.382520822696608,-0.923433793932279,-0.297725308493787,-0.846203110123986,-0.486004501155251,-0.758464289157531
-0.383121960898619,0.923939355527503,-0.374195911609409,0.690793947408143,-0.360559521398566,0.681668291752097
-0.998075481332739,6.29868971370206e-05,-1.0284419049776,0.0520125860920216,-1.02587081363518,0.00922883042056488
1.00022722195574,-0.000884577300316083,0.964913876787382,0.0972235614957075,0.971958189132726,0.0135802875297104
-0.707885117904445,-0.70702808946678,-0.646711887068506,-0.724036287244736,-0.758482342845317,-0.718668760397761
1.00073278871193,-0.00107893784886787,0.937732448595175,0.0618698579627794,0.870437720854583,0.118414372802871
0.383317751708224,-0.925818550672226,0.363247394912014,-0.841272335114076,0.30521356729531,-0.842912289734624
-0.921614840305565,-0.382868728439426,-0.891524157511691,-0.529106278649616,-0.838347516839071,-0.433800986482597
-0.000407016100720233,1.00005356138014,-0.0219125969412819,0.932744863239915,-0.0522481437807956,0.986040200505125
0.382884975126598,0.923222200412369,0.29140698531752,0.849516696201275,0.285570672104891,0.874848124858749


==> Figures/files_txt/16PSK_N=M=1296_K=8_rho=10dB_1.txt <==
s_psk_real,s_psk_imag
1,0
0.923879532511287,-0.38268343236509
0.38268343236509,-0.923879532511287
0.707106781186548,-0.707106781186547
-0.923879532511287,-0.38268343236509
-0.707106781186547,-0.707106781186548
6.12323399573677e-17,-1
-0.38268343236509,-0.923879532511287
0.923879532511287,0.38268343236509
0.707106781186547,0.707106781186548
-1.83697019872103e-16,1
0.38268343236509,0.923879532511287
-1,-1.22464679914735e-16
-0.923879532511287,0.38268343236509
-0.38268343236509,0.923879532511287
-0.707106781186548,0.707106781186547


==> Figures/files_txt/16PSK_N=M=1296_K=8_rho=10dB_2.txt <==
s_hat_0_real,s_hat_0_imag,s_hat_1_real,s_hat_1_imag,s_hat_2_real,s_hat_2_imag
0.707042601425036,0.706719082200661,0.757637766737865,0.726140903660967,0.741236807482695,0.687752901366409
-0.999966918130501,0.000793077707646167,-0.760852358035624,-0.0142243047509992,-0.767435058864217,-0.010258585836875
1.00036968413979,0.000767679116247117,0.990062934457932,0.0666475390156308,1.00456746957852,0.130057698761917
0.924256251509042,-0.38182932880605,0.807935268330371,-0.334333608197701,0.819059538829628,-0.31475579208278
-0.707412486070556,0.706842515794003,-0.708732463487536,0.701321780916488,-0.723112759116161,0.81730132828075
-0.00103713358790626,1.00126790020667,-0.109285890932156,0.965971947021041,-0.0790839180768907,0.948393691700537
0.707778050564622,-0.707089709686678,0.686995214984744,-0.663679440703657,0.666035365139367,-0.489702284703754
0.000588504375484861,-0.999506525457024,-0.024176533558666,-0.982004454884229,-0.0664967153730288,-0.804468743371934
0.707153041740135,-0.706005202273377,0.810215223804298,-0.650874950843693,0.750315620822807,-0.750028082853463
0.706848781624758,0.707275548784891,0.671768459400129,0.605096385933201,0.651803788203899,0.475779430703105
0.999626787379155,0.000436940403747748,0.991996592236182,-0.0334191642013494,1.05122357626682,-0.156695940690823
1.00094050016779,-0.000486364719477301,1.03667827905321,0.0413012849087954,1.18574648728331,0.0515027334120428
-0.383005727034057,0.924026355862924,-0.333379862539329,0.888679528690128,-0.174313085375104,0.694544115873813
-0.000645597252734817,-1.00008089031432,-0.0849923911580598,-0.891185270529821,0.0118282901838943,-0.824533401733109
-1.00021647836565,-0.000246684535323543,-0.915963448445101,-0.0299132645016185,-0.824751547046977,-0.0949922438884656
0.70659467775303,-0.707064465735508,0.675874614379064,-0.489492302180138,0.631541198172109,-0.449334339141481
-0.707550521005117,0.707497545272392,-0.805285269755409,0.63033418605425,-0.786290947630237,0.596495558102698
0.000449031929055353,1.00033814460654,-0.0892187787346306,1.07898814497549,-0.0290602810633956,1.19046735595444
0.000424636845021354,-0.998808374225492,-0.0180875226028978,-0.898080000088618,0.0336091564132697,-0.95994935343396
-0.923582545329624,-0.382261280617704,-0.952842368326227,-0.349280663807785,-0.922935042857596,-0.418371082165061
-0.92316585071891,0.383167416756377,-0.926004630599637,0.238495973256569,-0.753126040729289,0.246465300610758
-0.383706192363511,0.924334051093482,-0.358889274327843,0.877113630779983,-0.385649977897036,0.833006892843969
-0.70703016834323,0.706106140870049,-0.60444167071579,0.546366652964043,-0.555740886575993,0.564420346437493
0.382314795070601,-0.923466746613032,0.424779300821145,-0.93350969106227,0.382267181748584,-0.787999628154935
-0.382608627005534,-0.924155796343442,-0.394921539451296,-0.979190856843652,-0.384190793828913,-1.02421263898938
-0.706622430705911,-0.706980383847517,-0.746929050000886,-0.514779907493146,-0.790556547073781,-0.374199522209264
0.383389125201091,-0.924121895200075,0.35816929042051,-0.96674681323702,0.34992896476233,-0.975154295938198
-0.000454747439554029,1.00062716457673,-0.079632667100431,1.00763551958855,-0.11139622640695,0.910197638840628
-0.382831806936342,-0.922580325649068,-0.298214552729775,-0.95602296824464,-0.345303232063084,-0.799906097018159
1.00069629018323,-0.000136545289547148,1.00775904975906,0.0420075296361529,0.982019190052855,0.183375149660201
0.924099981885198,0.382977650029345,0.858536210286944,0.379072130607362,0.841642742849019,0.414001743497272
0.999761170556697,-0.00154736471484345,0.95257079338346,-0.0337618363148767,0.923213577603293,0.0933436904142306
-0.706824492811305,0.70749173955922,-0.742917532113899,0.620818923713747,-0.722207281767633,0.654321008955855
-0.706635054350021,0.707531560506119,-0.680400545188709,0.660172436160955,-0.620631682972145,0.77263604843602
-0.381872425161359,0.923545626832145,-0.400042205742275,0.959375362431878,-0.350242625725709,0.785468515850122
0.381667634450442,-0.924326828513987,0.401992441039901,-0.903527302504907,0.376773242304627,-0.842727392488227
-0.923143616184152,-0.383809742921642,-0.887560332744759,-0.460573105894625,-0.79421271471182,-0.370548629279191
0.922579393131926,0.382774657581178,0.814967572035912,0.397728461681375,0.930564520551857,0.381893365880688
-0.707137594587601,0.707763263972622,-0.728583006654119,0.680872271927423,-0.699493305449405,0.601529004904507
-1.00087239500467,0.000241213058565944,-0.963259235582012,-0.110769102649406,-1.01605531348254,-0.0893517522960048
-0.999180590877539,0.00022893947538285,-1.02341944325342,0.111966114466713,-0.965238540029435,0.0541728209584059
0.923308503506331,0.382703575384976,1.02304229987165,0.305033000083918,1.03962491487761,0.393689116645988
0.706909467451444,0.707001336963501,0.808975995780176,0.721340882307625,0.771832898857626,0.701029254118173
0.999475474092938,-0.000159651304835261,0.886010777795645,-0.0772726935151756,0.798074236575528,-0.0918895709901903
0.382564480126445,-0.923149307187788,0.280282860437906,-0.82639342743957,0.235495310824311,-0.837666089122448
0.924062675952272,0.38284044684529,0.870622601196501,0.420231721111808,0.79540852874602,0.520816103404973
0.382675503101257,0.924331613119841,0.392052963289983,0.927423274330882,0.373310238645687,0.831410903999252
1.00014083553212,-0.00051839447657883,0.891412587859152,-0.0893675465028883,0.845732508480055,-0.213279041674546
1.0001717930087,-0.000601591785284335,0.946530136905415,-0.0793498116087325,0.824875103849771,-0.0853038500073163
0.92379054188835,0.382986326099657,0.925552024885366,0.359060475204398,0.914407403691298,0.282972813125901
-0.707572489617186,-0.707665719372621,-0.796863279094948,-0.75375090116013,-0.798362186360527,-0.582750399876588
-0.999297852015346,0.000407387681527185,-1.08506081352358,0.00530827180652212,-1.10738460397774,-0.097454484574708
0.706360932237313,0.706352051044821,0.635346511590783,0.660845111172805,0.754365101470966,0.736815960311885
0.706026797258513,0.707215306577945,0.603352327765991,0.627107268560434,0.495163480128505,0.650368218286826
-0.382687268859743,-0.923107765195813,-0.375838735405821,-0.776279398324494,-0.278686944768589,-0.711533725909087
-0.382451837271596,0.924817170586052,-0.378580658377134,0.884125560957277,-0.483548483951633,0.828258063452136
-0.92272910222285,-0.382285601429607,-0.956837981153752,-0.380031780579795,-0.868000015664609,-0.505712218192352
0.000786586208184355,-1.0002366593322,0.0490632760503215,-0.996541495483078,0.1875489253321,-0.834362827426049
0.924291495907023,0.382116141274668,0.782714415723328,0.436896699689239,0.698986104197461,0.310931860203733
0.924195586856638,-0.381718766741988,0.844625956540291,-0.369488711434092,0.848731119879708,-0.340022386740457
-0.000825481396771577,1.00029165595449,-0.134819058273202,1.02627105326638,-0.0608688354805234,1.09676534374105
-1.00006393190744,-0.00013078440380021,-0.97763575209975,-0.0233612845234967,-0.955718014109651,0.0654854797187115
-0.923647013465069,0.38293773948094,-0.915502526137386,0.310579622101379,-0.954131558127775,0.399213820993508
0.383647101381072,-0.923349892475094,0.364468432929023,-0.884949219204062,0.474675727180203,-0.751631161263963
-1.00021995483868,-0.000951535236213719,-0.972308272777197,0.00696611477533597,-0.9148745386388,-0.149910496183322
0.92294219755771,0.383399625918479,0.890927310352371,0.29796117006087,0.822729712300805,0.195626596920144
0.706160996905208,-0.707182525312053,0.719139172586439,-0.717810788236065,0.626382791198069,-0.664485017522467
0.706291052209691,0.707073392078506,0.668672530524207,0.675442980140244,0.630598879519286,0.710666722094738
0.924352712573451,0.382740556811025,0.921041994499123,0.346373952297804,0.950641852875812,0.364493757028174
0.381726556690909,-0.923764430093214,0.370373477379142,-0.94164934887504,0.440884960333577,-0.967175627233216
-0.706685102890339,-0.707512734596297,-0.631976592944486,-0.704274144348007,-0.626196556272444,-0.670785325022138
0.923242114077694,0.382729246166347,0.839593068932644,0.38372654062203,0.788763220111627,0.325275604436718
-0.707319109256817,-0.706560109387876,-0.746629877353157,-0.71456238074087,-0.784194415923086,-0.730571284269293
-0.999843226363303,0.00125971193522739,-0.997254403735875,-0.018999413465763,-0.962962053939332,0.0387787763251738
0.999481654082633,-0.000205768153323108,0.958522772888258,0.148544538708863,0.989301323181982,0.0755431263343071
-0.383500124521605,0.923626128929806,-0.311048371631201,0.947174411141522,-0.322629562485535,0.930986849934101
0.383439100100556,-0.923358073500741,0.430475141293984,-0.878942668532436,0.362033236307839,-0.797143712383196
-0.706822333848956,0.70726371190219,-0.732387292566915,0.676611747638352,-0.702533608722981,0.591834563031931
-0.00131183591873623,0.998844520340522,-0.0724131799529006,0.915843385360326,-0.0334729126562773,0.959099811191495
-0.708687501683742,0.706819448109043,-0.646933643557086,0.548503540122063,-0.594427153813199,0.596593151345283
-0.999824968511048,0.000865622867881194,-1.00498712925732,0.0130220367201314,-0.997672267562468,-0.037143543658575
0.923610120803749,0.381689622925187,0.813717802655437,0.48592774112857,0.882388849891046,0.408343095011246
0.708004484972489,-0.707264553654988,0.565477313980183,-0.652415156576794,0.502192646272279,-0.711302363052837
0.383641959717666,0.92502272192728,0.337963694136241,0.949414923708899,0.475509148571256,0.874969428932636
0.383611957959369,-0.925083193665006,0.357421860020686,-0.871308232128335,0.439284541463455,-0.879177216347262
-0.000593505683679652,1.00144360554222,0.0746384980768023,0.952032332911493,0.0479774767454258,0.919958531260824
-0.000236497344077513,0.998302991023843,-0.0472725668790152,0.883416078310213,-0.0104177077220034,0.857138675691912
0.707851542147204,-0.70774492890733,0.580151531674302,-0.740569228191004,0.664438304946284,-0.640069832630554
-0.000131110462399116,1.00009087179603,0.0613454316538835,0.973434341548768,-0.0375300672091835,0.820266545941491
0.383469034266133,0.922944433857258,0.458332652537503,0.831254638177722,0.46202697877049,0.80275147443151
0.707575561580772,-0.706307909251223,0.743603148891322,-0.694314258808665,0.758925713995699,-0.779169547436832
-0.383120207910927,-0.92344161725255,-0.405441211524414,-0.966747129992334,-0.464887282191846,-0.915663570998301
-0.924350470925396,-0.383145754605266,-0.910737646972826,-0.409228647591245,-0.879162548185307,-0.387727730210311
0.000922274148552253,-1.00020635923334,0.0549923726064817,-1.05234302904983,-0.0210361175335382,-1.11686442754525
6.17217679904081e-05,1.00172619075727,0.000498203651772621,1.01763703223886,0.0573009597309676,0.953200485357975
-0.92338060181275,-0.382949547925375,-0.961258173935273,-0.390807343292526,-0.969028258092238,-0.407575385093865
0.924017915838087,-0.383335263339216,0.88969610370991,-0.44951696964535,0.839175614716234,-0.383905335343063
-0.381793818330201,-0.923958146625894,-0.268438130944031,-0.903005064294114,-0.339524348478786,-0.981775495737452
0.923249009519014,-0.382761246447619,0.886196184406374,-0.507922355682376,0.947151266701714,-0.492686001544599
-0.923130988662722,0.383780878480477,-0.953877915445593,0.420818732990266,-0.827118972474306,0.35500095265723
0.92309357822966,-0.382744327895634,0.871379008683068,-0.390552591525088,0.95243163991522,-0.522183558501954
-0.00102671918680761,1.00121398596149,0.142632317116177,1.01524650708739,0.0102871485797816,0.806868751440906
-0.706201632183139,-0.707687071896532,-0.760482033888622,-0.763208382070583,-0.692456987009148,-0.707000266105127
-0.708900337139553,-0.706941505027419,-0.670359629189091,-0.641504612072935,-0.627970069109642,-0.664796160150575
-0.381035914207707,-0.923775482464336,-0.27670824348567,-0.879100274837262,-0.266298154764242,-0.974285205969547
-0.707720719034952,0.706909438338046,-0.732543904036307,0.681886433958757,-0.72064370479323,0.611562871426058
0.707437515417197,0.707491916575327,0.710009179462084,0.729241306591856,0.732899726201798,0.717701445456008
-0.705444123204994,0.707899713633557,-0.667206866137737,0.653027850899589,-0.73496934243102,0.655581257136501
0.000471903875072345,1.00084055375933,0.087314727621091,0.976033697620204,-0.0161977702199528,0.876113945435453
-0.000166443164239383,-0.999308879087621,-0.161361395234875,-0.859335690216076,-0.137036768362941,-0.880197034336334
0.382863781796396,-0.923784580498375,0.342491654283894,-0.914190053709593,0.310764767099672,-0.842179077251338
-0.381126583015725,-0.924579292407315,-0.532384746771742,-0.892240885378482,-0.549282922720661,-0.866712400354893
0.923975883787033,0.381570380811884,0.866003193332922,0.401719848432367,0.698810238368863,0.274328618405536
-0.925216801550063,0.383161035087132,-0.847602707410007,0.406915297405153,-0.90526201285342,0.332697702011657
-0.381699661823196,0.925280445811013,-0.314867779862809,0.847707874284171,-0.179879038902925,0.95957794150923
0.925745595166501,-0.381811999844562,0.968754979603733,-0.351069476833715,1.05589716756652,-0.46025539208521
-0.707462604213867,-0.706653885396057,-0.721715654275896,-0.648090300577696,-0.500913457706967,-0.70757623145022
0.382389369465986,-0.923668155378958,0.497536580601653,-0.969256490928188,0.425902783965045,-0.972920998739915
0.923781586073178,-0.382312298196479,0.83920685882688,-0.31807769030847,0.884476208202361,-0.336544686325353
0.707092029595331,0.706947222693462,0.727680372901545,0.676016346956005,0.770884746377808,0.656386642046239
-0.706903231390062,-0.705973676638,-0.839995941340363,-0.762515917227268,-0.938944010966955,-0.76982604366883
0.383301507407495,0.923678744960698,0.458594573719835,0.935889180510701,0.381198398362247,0.919845276439511
-0.000100837832071803,0.999712130095293,-0.00867153064770514,0.880069749416345,-0.0860298262907514,0.847397216751155
-0.707797907287844,0.706305131710711,-0.686996193758436,0.694498437079825,-0.614039102722587,0.706095729136158
-0.707337887396433,0.706317672530173,-0.639360704502966,0.642575697022786,-0.614948582403827,0.623885537656003
-1.0000130554059,6.32734567902905e-05,-1.01871162736275,-0.0512201046249552,-1.13141723426456,-0.141909908074369
-0.382523438834098,0.921784364707244,-0.345548964747814,0.976105395215505,-0.241341631317751,0.878240892692072
-0.706383990259954,0.706443826544086,-0.697419720062759,0.80468480813548,-0.588858269523167,0.707377667619068
0.707682665666628,0.706391687964685,0.640116861248166,0.666760038163111,0.708408305119154,0.494451976030776
0.382413387864971,-0.924026196490852,0.380465764558151,-1.08103695137032,0.308684776715241,-1.110057134196
-0.707430376864369,-0.706776248989968,-0.715117605075637,-0.704764822523164,-0.552529210712035,-0.454885973629102
0.707630641007361,-0.707474997734687,0.693297990659997,-0.759873131251946,0.679150766892039,-0.636059609799941
0.708334945107794,0.70615481264432,0.63920239981886,0.831811636345978,0.687990052264388,0.804352617800159
-0.706305286816542,0.707294593742636,-0.598035648594589,0.622884810340321,-0.833458570695225,0.770496167790283
-0.99914299598029,0.000493550908049607,-0.914301303046115,-0.0109644362470568,-0.952275672849185,-0.0591032576716616
-0.707873440732293,0.706720700209663,-0.606775398402442,0.671121961030858,-0.653559287585074,0.701583468797212
-7.04341289409953e-06,-1.00106022731558,-0.0487670840999594,-0.95734549437876,-0.00120677101132971,-0.890573947545162
0.922897459311125,0.382016047555387,0.873902054603258,0.489073115942124,1.05357223610186,0.450663442926951
-0.000242565125484775,1.00109195121492,-0.124006150802573,0.974698433085566,-0.159157864864323,0.866587938871947
0.9240922082121,-0.382098318292111,0.935966226526382,-0.444889267006867,0.770489772814747,-0.261439233647306
0.707478684862044,0.70634792364555,0.638133520787621,0.802048642274833,0.627961692295028,0.718333494330532
-0.000436300583496278,0.998371883432777,-0.0367250454948975,0.989306124560155,0.105940604037693,1.14584460330616
0.706448398636527,0.707399246022142,0.666869609650858,0.619754521642927,0.473768168224313,0.586747226911253
0.923995066129007,0.381726093496682,0.97410109073967,0.40823055286071,1.05223408435988,0.246837727977384
-0.707101731260042,-0.707281922942357,-0.785096883414896,-0.705845108799515,-0.632378006654232,-0.732542153953666
0.999640929655546,0.000994678532016333,0.922105135839992,0.0360630871260258,0.831507793935314,0.102478324456994
-0.382301719091086,0.924502629621674,-0.416154105451463,0.828678811371832,-0.373888769869742,0.747370981826513
0.922954439005473,-0.383119221133103,0.969986877085003,-0.40343027071494,0.726174677657253,-0.276447961365756
0.382132061202848,-0.922904225986801,0.386904145807267,-0.885373233241622,0.427724913944229,-0.958050495918251
0.924263786643946,-0.382301501501884,1.0239787043206,-0.383711228396991,0.898547640278096,-0.563366721510986
0.707984449202264,0.70618396049669,0.688652045891514,0.740702574845388,0.788495557067141,0.713327339522229
0.382861404883228,-0.923015449822825,0.323337294745857,-0.7180707274783,0.384773930373942,-0.876817747144896
0.923508575279228,0.383074429089446,0.905853791767458,0.439958866841425,0.904585500950172,0.4712999910688
-0.999407924638365,0.000362761732101923,-0.976479105517432,0.0400807442573527,-1.05210976600902,0.0876607701142585
0.924461145599798,0.383110630404218,0.852833658709504,0.411861982587801,0.858051706726319,0.366873234434513
0.000420456972719376,1.00128842161554,-0.017882801119399,1.01345607061292,-0.100361065249681,0.941989316161493
-0.923628632103099,-0.383051235655974,-0.965681031786505,-0.332447514084713,-0.875797803973426,-0.270058165211143
1.00121921843319,0.00108355734289463,1.03228495343245,-0.0964170954686854,0.956817776586307,-0.115063997683102
-0.922746989474614,0.382962400915373,-0.839638723998381,0.365087593207714,-0.838312931196517,0.453877130892207
0.924533951254808,0.382517674317133,0.781243615041256,0.308986228233283,0.696113834968407,0.17712642394254
0.923860639261688,0.38291665072253,0.865439407470039,0.387364146055859,0.855419537610541,0.240305643203778
-0.923058005818563,0.382523428429082,-0.989599371205368,0.399660743453799,-0.966765066451336,0.427167242034925
-0.99962474421712,-0.000662244893742748,-1.01405529518947,-0.0507116907275774,-1.10799070853693,0.0114971864240438
-0.7074163398269,0.706708035441938,-0.645041782469725,0.765458151832674,-0.678731151440229,0.711758175253748
-0.707684939230523,-0.707608618893061,-0.64858405930031,-0.658814037059065,-0.621830619700053,-0.604867962426138
0.000597173998454961,-0.99914641830446,-0.0703114225094784,-0.977518280119307,-0.0551477785006021,-1.04292536357334
0.383283735405978,-0.922786817752416,0.490763814616896,-0.717870886125605,0.5004453017183,-0.679721486568859
-0.706060566603342,-0.707657883280922,-0.637990560936262,-0.781432289282871,-0.559984111395154,-0.703508481740983
0.924527095016048,0.38286054462461,0.911039679467953,0.342433697551436,0.976373556964513,0.241401921695264
1.00020162370089,-0.000663456800157404,1.01030049933743,0.133816039573672,1.07753504064855,0.0913831358311688
0.705573467501655,0.707391662121036,0.621976626969697,0.710129930201984,0.665197076498163,0.819491566529635
-0.999223625460916,0.000164088092554666,-0.975565040908259,0.0105921761771678,-0.739095649695647,0.139473428220528
-0.705666678924826,0.706785471149348,-0.609037931650835,0.646115575260184,-0.669476919535082,0.530054718228131
0.924639600790604,-0.382526990814825,0.855951016888301,-0.514213409085895,0.966790595861828,-0.418749972823736
0.706590390118033,-0.705688791777215,0.637896691420304,-0.743870502506411,0.529762787255169,-0.508651776688698
0.383582992280395,0.922115809816354,0.321775636575346,0.784039452116564,0.382741169216868,0.820732333890607
0.99889164101415,-0.000111996816514503,0.911559115309877,0.110995414262088,0.69537128485255,-0.0457788273456201
-0.383155811243242,-0.924182791303933,-0.240166240045567,-1.02856013536424,-0.284872743397769,-1.04439508802786
0.924532208897732,0.382422321762221,0.905439847439675,0.335487938859168,0.95228041704372,0.417941660406987
0.709017321659754,-0.707092425907868,0.767789984638494,-0.698409474268169,0.859361388313963,-0.795268227662503
0.70644625590207,0.707226220117318,0.798390734553485,0.511954213511917,0.802515922852285,0.536133238022445
0.00129063476130852,0.99997936802209,-0.0889710550826052,1.11947563944611,-0.181860509873197,1.04313098970177
-0.706782255046543,-0.707968234393111,-0.681351093658536,-0.573876387746155,-0.750064409742785,-0.487404342384117
0.922894330916905,-0.383331176910858,0.821400415517873,-0.415771198211985,0.751170112408463,-0.367152049638416
-0.999696112142207,-5.3058396381755e-05,-1.0279102476801,0.114843912350258,-0.971914277267138,0.124459034005446
0.706366910401105,-0.707432088879325,0.660376046291326,-0.766381366157555,0.62070593737592,-0.711043208297716
-0.382083406868439,0.924071467185099,-0.423432421813976,0.946182453484941,-0.429750557421174,0.948167534966521
-0.3833606587081,0.922917461977259,-0.363765571721391,0.89591173107258,-0.496015831961,0.931053056157304
0.706688452023104,0.708280119707304,0.710524156182561,0.730595931978411,0.708432073409592,0.700654559339889
-7.64256335880967e-05,1.0002968155594,0.0402800983467267,0.96447516772326,0.0376357490824715,0.795198559776022
-0.923770021950127,0.382029818852783,-0.883710546050302,0.306223526550655,-0.795675853231508,0.481535933689247
-0.998885113497668,-0.000555777237227762,-0.944897502770535,0.115249945276109,-1.00233285284429,0.0515774353649836
0.381855097997477,-0.923223108779982,0.354049924797304,-0.89909938771972,0.456320737419796,-0.8214487534396
-0.381972056916796,0.922767489290545,-0.384696116631225,0.961296044397954,-0.303238373485968,0.780546701156475
0.92435675998413,-0.382569496704969,0.74488231497981,-0.371927093676976,0.857003986974392,-0.274400453871097
0.924002257196596,0.383413645606059,0.88544286512199,0.353503658344374,0.927618804294761,0.33306031992046
0.000475042635528991,-1.00043719427587,0.12224483925801,-1.04184148718467,0.0514103340626859,-1.04695870973975
0.382702340752185,-0.924398290864637,0.37202615958539,-0.94432107694033,0.256828409461911,-0.965685045191141
0.000205115147073567,-0.999413281917525,0.0743464996370441,-0.9894506494351,0.266442944513612,-0.976471065045467
-0.922922792312258,-0.38249503038118,-1.04444647236461,-0.410960798490726,-1.05762955649751,-0.350748893381509
-0.707917076011064,0.707228848159452,-0.639030667626671,0.703368060827517,-0.414289729414169,0.685930723186386
-0.706650284151338,0.707450079482458,-0.734898548020108,0.728108839115611,-0.808418578449219,0.781359783609036
-0.999957692845028,-0.00124291893289131,-0.932097219647686,-0.0365131674395731,-0.948344701872571,0.0274476246339455
0.707253763512313,0.706702703800714,0.723766354361467,0.814050705480792,0.751826954854731,0.833438920322492
-0.999571936910972,-0.00205272722066077,-0.978084566719065,0.0397034040207096,-0.966352426491004,0.00777732010817093
0.705360728432075,0.707370801745988,0.718976875102691,0.679038691238598,0.710448198613206,0.624819868355618
0.705873590750943,-0.707292751191239,0.67550467167287,-0.659335126055569,0.806111589971267,-0.490490516063799
0.383227038567915,-0.924528269802654,0.395856208912254,-1.01588460204806,0.468393564190383,-0.860975608130213
0.923654939762726,-0.3836034059312,0.955339509189553,-0.352684261499975,0.959606755812563,-0.377291612139878
0.707412608795654,-0.707279195953392,0.812773023659972,-0.713710268963512,0.531118737300115,-0.647050550907645
-0.00052497272043245,-0.999298244124319,-0.00932137327279932,-1.03659116569431,-0.00578715438586755,-0.928456590645212
-0.00121384566768753,0.999823237600357,-0.0329838692574848,0.88572721972351,-0.0590387521280204,1.01545118564574
0.381195868505177,-0.923416097920148,0.451518863509307,-0.889639936325115,0.445492043322418,-0.777973856072123
-0.70869243653247,-0.708005188565387,-0.775023441106745,-0.61877527278853,-0.711652160012508,-0.788109533848596
0.000644328023236508,0.999371140139645,0.040345310089222,1.07236545546928,0.129092531777652,0.917755979746259
-0.00117172276379394,0.999077174696088,0.0335803718748254,1.01469112370587,0.088525484470026,1.20143521295339
-0.382372339594077,-0.923652682104111,-0.452488947051516,-0.877254896487517,-0.575284662982924,-0.962713212293598
0.924418057071843,0.382683521139896,0.861826322047069,0.321697632389054,0.837634066466946,0.335069162861338
0.923698393139742,-0.38232078346193,0.932721541956663,-0.472395326720787,0.907266102603842,-0.395494964337841
-0.382391203061218,-0.924023739106479,-0.362055857703466,-1.00906513479009,-0.296126752153663,-0.970457869705816
0.707828885042701,0.70755888247902,0.574395800282174,0.694409873157573,0.445903354618436,0.569810784252323
0.382523619364503,0.925072454691685,0.393988571390001,0.823171333399644,0.315893908282675,0.841350538293533
-0.706772726609999,0.706901081042235,-0.633266762245628,0.650860710399927,-0.523720788081543,0.701132596909259
-0.92220858155429,0.382730109828174,-0.914935032882349,0.42817997543093,-0.929323732051346,0.34259714105023
0.382254933957113,0.923324157679038,0.451250609120918,0.914074601730735,0.588140264588149,0.770157617800756
-0.382398101319094,0.924447253104042,-0.336806730471176,0.844821603965593,-0.369854595429787,0.785557241581206
-0.924308208857499,-0.382220069309226,-0.974055618171299,-0.317228964811206,-0.832789764614627,-0.368332089409515
-0.707241056325849,-0.70773047510718,-0.747581961995769,-0.722743710075598,-0.920696660729484,-0.912929926601431
6.52065328506958e-06,-1.00008191383708,-0.0156922423559641,-0.920489221578339,0.121709619379785,-0.799186890508213
-0.381334809526619,-0.924088689502581,-0.347345457631302,-0.939681917562778,-0.415120160707981,-0.849504843064555
-1.00069121298515,-2.40759519901362e-05,-0.981679238225016,-0.107624755169822,-0.831402068988809,0.00489858358642742
0.383346846689392,0.923593603448345,0.411028743954728,0.890984184598999,0.394361705681131,0.856174778319326
-0.381566972785252,0.924020313994552,-0.412361098178645,0.915936867483132,-0.351965914085459,0.799977803448627
-0.706792506841749,0.707008057798567,-0.667469143476149,0.699771134788377,-0.597788289002641,0.619336367202624
3.97726475770688e-05,1.00175190497354,-0.0376297006258832,1.07335752884168,-0.0387966160605377,1.13684613631903
1.00090784818453,0.00066177796946194,0.989568410522951,0.00968180681544839,1.01155114041523,-0.0279922146267345
-1.00133922067903,-0.000552354636620376,-0.957285274653632,-0.0619063245870493,-0.903391362691489,-0.143210567728505
-0.382553585174753,-0.924153741709789,-0.449834514456829,-0.903576467842558,-0.471899945021871,-0.922918103929715
0.999474349105108,-0.000435336999086403,0.806236140024121,0.022792458490798,0.871233204101571,0.0455760303117241
-0.924117757387188,-0.382327114433573,-0.9853735987667,-0.381486570835299,-0.993307258517478,-0.226122977284796
-0.999243287192674,-0.000127460503003241,-0.942905909242478,-0.0199240578857853,-0.974586430358959,-0.0070922688066587
0.707874111245133,0.707247203677551,0.660180203512155,0.715505905906482,0.550896583589559,0.648613355332348
0.381842762256351,0.924363065467625,0.440465204449021,0.95275391804619,0.438522151277949,0.844680442872235
0.00103441421728713,-1.0017732159377,-0.0171695827358815,-0.963807216010719,-0.130606448835618,-1.0079014434184
0.000169326019538174,1.00078904910735,0.0943037481815942,0.965248440644764,0.0116314485652455,1.09088808911561
0.383723378541625,-0.924784066282946,0.254655803247817,-0.981531479330691,0.286767102074607,-0.980075509802365
-0.381513229768307,0.923826854763628,-0.26964556830953,0.856076567526677,-0.266907583698268,0.977733537148525
-0.92115360409658,-0.382216214087032,-0.828971371595622,-0.375005935826466,-0.739635560499301,-0.360589898962788
-0.381933920569494,-0.923990237420073,-0.332751532796905,-0.979464951469164,-0.258684289613999,-0.954620161857513
-0.383036966813207,0.924343422921701,-0.377343999236643,0.876978236192923,-0.482463023795724,0.890328708944349
0.999926167916767,5.71579786143275e-05,1.08651256298948,0.0546911473489995,1.18286566446635,0.0965770803027428
-0.923243740530852,-0.382675298053968,-0.97194578982621,-0.464864416814901,-0.801020781825417,-0.242990339556394
-0.923549847282203,0.383271370957763,-0.942960015456935,0.449072598430484,-0.80650140356792,0.460085385010604
-0.382328714410247,0.922325260766819,-0.310602988197182,0.911633498987259,-0.42943107127824,0.956030030377068
-0.998543217278049,-0.00157757605039415,-0.920982325173201,-0.068817878791258,-0.8738074633275,-0.150188933477273
0.997672307494054,2.56760485360273e-05,0.923561674196335,-0.0940498065548609,0.795322803229964,-0.154031318346955
-0.382170898237619,-0.923959174678666,-0.40257050026891,-0.970779054091989,-0.398826177754878,-1.00284952350648
-0.383041277637842,-0.923968618802447,-0.409996427045305,-0.981429893977458,-0.384339269895598,-0.857126997645433
0.381488551256936,0.923043825825428,0.275907671167142,0.851575802817706,0.301398655540041,0.804049564629464
0.70732333092408,0.707862544733146,0.699947634719092,0.785297704417419,0.707958738454564,0.835835577326914
0.383640001604014,0.924619788022328,0.475203346953954,0.86224823393517,0.372399033782827,0.828645970205856
-0.000800066556417602,-0.998941142553197,0.100774303253744,-0.991144715361354,0.0647099613093471,-0.922846792539852
-0.383766941529919,0.92350226300953,-0.4880237001347,0.758698509043144,-0.47587802505481,0.826480759364158
-0.707307555964161,0.706491605686733,-0.69445837111114,0.703300825334799,-0.616551772160368,0.737974794284761
-0.706644588596194,0.706596993047525,-0.703377583732346,0.733727283727969,-0.758865215116692,0.741269098128352
0.383122379417509,0.923544457417662,0.266753831799668,0.856036365151439,0.260856679338299,0.819441456627826
-0.999476281962699,-0.00025189707503205,-0.932680971362276,-0.0264171248765876,-0.97712975672897,-0.0641872592346613
0.922774840267093,0.382104605061116,0.907303753863803,0.301648771811753,0.946377284687448,0.131103232708356
-0.381422094356821,0.9241807846495,-0.281386390612051,0.931563497498701,-0.383899686484346,0.906913014519561
0.382447182031162,0.924563473418897,0.312119657789087,0.929636468340328,0.406866964152878,0.802948534427
0.382341023870192,0.924303354248658,0.47453517314376,0.943112250447956,0.38807796911435,0.859521565253723
0.70756982860723,-0.707295911980371,0.710886307929904,-0.737791662049074,0.708259319319206,-0.624861386987506
-0.382813778894032,-0.923381851355941,-0.290175757538457,-0.92307928294561,-0.348382851638099,-0.995007755180991
-0.382760045630513,0.923361558987239,-0.39779876500837,0.890866157166545,-0.1338614011399,0.873892324318145
-0.000902020776307388,-0.999199524065539,-0.000269420623318081,-0.968899295188652,-0.0145419152457264,-0.876847574304466
0.999898995276774,0.00133541372009614,1.0105720708358,0.087893753396947,1.04886654503954,-0.0385729721877574
-0.000420142082424149,1.0004295998434,0.0838425564900713,0.958741357101759,-0.0603554551866939,0.832121156722274
-0.000952418763806875,1.00044724225199,0.00646425327158123,1.00428904121007,0.00984070737027626,0.848306940938138
-0.382179151842362,0.923191217105166,-0.367221475273691,0.830691155036393,-0.452320289128346,1.19613406541259
0.923932305532488,-0.381599101779253,0.976118762062919,-0.432417759751712,0.815362168720776,-0.314039550097225
-0.382483323656873,-0.923393459874832,-0.324879924900548,-0.960891768574808,-0.372508576762657,-0.960588841511258
0.706897985451432,0.706465335350671,0.686526261497944,0.632787394609092,0.585109814195929,0.612116333926192
-0.92381387454456,0.384139706036298,-0.875347489489953,0.279434212093443,-0.904727932534665,0.250563002353379
-0.707639985786414,-0.707386025393505,-0.604125415460997,-0.703502769040862,-0.71137700000601,-0.701396132749049
0.382878964143502,0.924066893684923,0.549577118307433,0.779451580978052,0.525314896567545,0.779582072557595
0.706154109341885,0.708500564286916,0.73779924181108,0.661751539617974,0.891375135901815,0.58356369627734
0.382538753318699,-0.923247125844533,0.371443334996804,-0.926004626929828,0.422124334684714,-0.808141464716647
0.382561166795103,0.923605295616963,0.293816570459485,0.955791941838503,0.186352470201356,0.874621915862377
-0.000172294497435982,0.999974117652757,-0.0097359703645003,1.02375963465844,-0.0460133311335742,0.902025465485722
-0.708182246813448,-0.706867571263065,-0.683707913504901,-0.709653105631734,-0.663643163068634,-0.66894769031015
-0.707066420170325,0.707004229780636,-0.68877842988923,0.698868867146056,-0.65745519210647,0.839452908439786
-0.382257146399634,-0.923412415078685,-0.34097339095659,-0.856483089436693,-0.313529891670622,-0.919987749832545
-0.38288521724762,-0.924502944299092,-0.438516537964036,-0.82963411802946,-0.362099588502968,-0.788475699735869
0.923272780613171,-0.382999631934635,0.860148464431513,-0.326071410258186,0.84611993061509,-0.345832814164252
-0.999224681809372,-0.000822937843974098,-0.928502457968089,0.0553170384597727,-1.00991665836098,0.117151409638418
0.70803885746309,-0.706902425732468,0.781334273729903,-0.69555491476523,0.587858161471547,-0.683411529893388
0.999986474254591,-0.000117922010470509,1.03383112210471,0.110412070365865,1.12555110595721,0.0881893041352802
4.02772069350212e-05,-0.999358142248564,-0.0286604199468163,-0.993341399486738,-0.143813993700608,-0.904693994169361
-0.708151724132198,-0.708620577871454,-0.800102828574621,-0.628431621629385,-0.706661511606999,-0.555709073205534
1.00013452674451,0.000706472776709186,0.914846185378916,-0.0427738324604655,1.04517068646979,0.101777993491904
-0.383609114798016,-0.924141062896745,-0.369772474630037,-0.999599982047916,-0.46737505639167,-0.855419551235643
-0.999530317241499,-0.000623215216015216,-0.872566567861623,0.0162986790114118,-0.89289680783041,0.009460060614483
0.92384568992112,0.382466314307154,0.868294635618406,0.415386304700829,0.752670435664619,0.53014376167275
-0.706760323359759,-0.70679581245568,-0.488751911630232,-0.625299977535816,-0.543095410057783,-0.523113915230902
-0.382479421173769,0.924690474135083,-0.460502684344502,0.906143572844517,-0.408553313115214,1.03079397635085
0.92398920212246,-0.383877628463455,0.87849575109682,-0.427096121652466,0.854661380171476,-0.355425115982996
0.706093757291097,0.705766985208428,0.669345070936677,0.831258618648528,0.603546387940235,0.828312664068512
-0.924193842422728,0.382555132612415,-0.942977959604553,0.315432359846266,-0.764657232444196,0.249699562058369
-1.26410215791437e-05,0.999835701463631,0.0226772898559359,0.969678027357486,0.0838341302875097,0.815368689856729
-0.70723602713601,0.707651404626498,-0.676847145678177,0.688668804582411,-0.758735937435984,0.472384839360048
0.924286093720734,-0.382291805369412,0.875111102653162,-0.372272733765333,0.913671962837994,-0.286508348920035
1.00035386824056,5.33103408017982e-05,0.971260252739787,0.057519911152623,1.0047776661189,-0.129216340996801
-0.382061612004448,0.923978129744999,-0.452331772393312,0.964751633670566,-0.386532821792554,0.959866790307471
0.000227918498356118,-0.999523314676784,-0.0489216884296308,-0.962970299977069,0.047935509985682,-0.919188398712177
0.000213013870789367,-1.00041044452895,0.0744440102099721,-0.865503761744369,-0.0497913864286031,-0.941288225298644
-0.381162795681972,-0.922938312479867,-0.371940909856876,-0.889087710830218,-0.446350044061581,-0.841999716672994
0.000527568665860293,1.00027682201411,0.0375337825068941,0.905194491984995,0.11783465148516,1.04793372681354
0.000160254982749347,1.00026438872516,-0.100243387820243,0.94144505479598,-0.13464651801033,0.882795132393273
0.924847573656033,-0.383106124343032,0.89580730039419,-0.323073609481704,0.822948687604334,-0.447432317643134
-0.924869340560226,0.382487249858076,-0.965448569930136,0.400494216416721,-0.951387712981729,0.337684204925648
-0.998308146525464,-0.00034267822859948,-0.975107146497617,-0.0586651134664074,-0.845591214375461,-0.100483449998402
-0.381949201151882,-0.923959558116116,-0.394452606615074,-1.00836536551796,-0.269185795526206,-0.894452929898589
-0.924145009775054,-0.382218449741927,-0.849622267539315,-0.294744452821404,-0.902386936966595,-0.272078735935476
0.999703674832593,0.000520100238055732,1.13906505224727,-0.0414054195252837,1.07199172173813,-0.0282023260292443
-1.00085771881105,0.000863306941844635,-0.951791344532662,0.0926683602481924,-0.915307820457952,0.129359789807006
-0.383775941497169,0.925455019032115,-0.417810381871059,0.972758918680644,-0.442672688025961,0.967161092433733
-0.999420606863002,-0.000507754983542313,-0.887268829029566,-0.106053234413976,-0.940561930509617,-0.163397749658338
-0.924152745347508,0.383555706531168,-0.847958852164358,0.326026299019481,-0.937821484201063,0.348982065658184
0.00068737223283629,0.998931072501567,-0.0538460930326054,1.03651783711507,-0.00491333534525402,0.896898139769936
0.707652357470697,-0.707080051860846,0.716938457466891,-0.67107259420575,0.706618821968283,-0.726502914013688
-0.924841351489493,-0.382574194060529,-0.834298736244894,-0.378746674407083,-0.826246865322717,-0.381090962064252
0.923214366140056,-0.383330415644789,0.979271034498743,-0.298867454928383,0.951616984707663,-0.228404638033134
-0.000120287299932408,1.0011340418518,0.0804312675222804,0.935219806336634,0.0025472429140949,0.945661984770622
-0.382049607903519,0.925897030688536,-0.388047932773172,0.914879709448286,-0.351505337181092,0.971352719768001
0.707096058403084,0.707707234502646,0.735030734571351,0.73763659908312,0.669548264781666,0.734519137104392
-0.382938639661708,0.922663041556227,-0.385316805438693,0.774805761613639,-0.408965976762147,0.757598874916145
-0.924402697027332,-0.383379181129474,-0.858661998064489,-0.279307944566112,-0.826597077953672,-0.234139720206219
0.383188195687819,-0.923761983836704,0.350913619816915,-0.919931431456279,0.338353310899546,-0.868693336533114
-0.924959440650083,-0.382670929926415,-0.864814320087781,-0.303434078622572,-0.875287402153542,-0.233421282350993
0.924132981185315,-0.383133420086965,0.973331800351627,-0.256114273571497,0.916036226453583,-0.100857157979961
-0.706673330046193,-0.706728471140095,-0.792531573836647,-0.663425725413146,-0.94518498766968,-0.609396675452779
0.923034543619845,0.382794178884291,0.931845398238162,0.388063543368563,0.995242734189181,0.284761623439128
0.92416696627406,-0.382353925805862,0.818812456359845,-0.441225424049982,0.847456424299499,-0.422153561679042
3.13984425603132e-05,1.00095213556344,-0.0507101795373439,0.983397198981312,0.065045132920123,0.906913126534043
0.923716094600414,-0.382623279010561,0.861144938924988,-0.395937009282212,0.806128172391756,-0.429992283377653
0.38284192305773,-0.924334900760503,0.337754720357107,-0.982914607820623,0.241180531391166,-0.965482076737475
0.999889555422256,0.000345019901755996,0.916793502927424,0.0762252799690452,0.982946205920834,-0.00879208677021854
-0.382527951686754,0.924436351806559,-0.397579434192258,0.933400994118668,-0.567978711077093,0.865234271922034
-0.707753121507329,-0.706742375386622,-0.719410838607872,-0.779184282264072,-0.525432125138138,-0.740874226066223
-0.000567077046774084,0.999716457862809,-0.00972778387298041,0.89681061181407,-0.0753655667966163,1.03424969306719
0.92478439568079,0.381727425414517,0.925562477353235,0.436368818224261,0.827287311314708,0.301951985450243
-0.38172148527069,0.924217875371902,-0.341794181389919,0.891829734280698,-0.296879878455629,0.89256428552845
0.923974671149444,0.382471020194946,0.940951996820639,0.412471217596038,0.883262742377955,0.371681078767642
-0.000164633912570588,0.999788428947482,-0.0865638371877409,0.894719266982077,-0.0506334211411384,0.884499760433241
-0.383259110927321,0.923323825745863,-0.421143073428568,0.998054551642168,-0.280542297689221,0.893623420753746
0.998794470627401,0.000509992611910574,1.12087325310226,-0.0223224521298206,0.939715648455675,-0.0249871858963569
0.00131505294347894,-1.00068644568384,-0.0878809825863883,-0.894588045349154,-0.0903239593502708,-0.867097245221089
0.382606346134744,0.921949462023537,0.283848351032262,0.847852928493725,0.275632126516694,0.980285974510353
-1.00112641598542,0.000285888075520493,-0.980400943993697,0.0515275392873834,-1.03529414311948,0.022623239921041
7.70130226300514e-05,-0.999908749797426,0.0125445780841198,-0.989274245505894,-0.0577779447962473,-0.979541058039502
-0.707063142908483,0.707356292384981,-0.756772202503732,0.639846758014047,-0.633793211298432,0.644359099567614
-0.383549205500807,0.922952312410171,-0.428674980352415,0.852727671506971,-0.437720792308938,0.749801358689706
-0.706262884660145,-0.707452471741827,-0.645890610049373,-0.773648739003473,-0.870770065624366,-0.72959980676273
1.00015559542568,-0.000220989302557622,0.969737095339702,-0.0488227144911907,0.954270941065928,-0.0136763202688582
0.707422058756335,0.708181926437421,0.828057261391875,0.70617119678593,0.695170057347942,0.876478801332761
-0.999695733490304,0.000210230723764389,-0.993520163065886,-0.0822487315726096,-0.962097860554868,-0.126151742949041
-0.383491439635589,0.923693707139107,-0.434969979575248,0.917640924608401,-0.43325180119469,0.863659744184475
-0.92534378882738,-0.383294405600796,-0.838978208507845,-0.363044527948021,-0.861779222640448,-0.317639494157952
-0.923582809645143,-0.384010225298186,-0.953222502455387,-0.326103876597038,-0.91615483626699,-0.41369992146798
0.924690601458066,0.383107604283281,0.902333311408367,0.382990534956057,0.742612588549292,0.557819043135796
0.707264079224441,-0.707039632523044,0.71919344773134,-0.797678676406784,0.568983967203919,-0.945115326979127
-0.707144951040824,0.706653706661495,-0.724779384040987,0.628737425880497,-0.70475441893385,0.529275466624687
0.924921122246536,0.382029486503499,0.872298647953265,0.386351444905808,0.734974512664154,0.289073959333878
-0.3831398032133,-0.924182845579463,-0.435108115001551,-0.749246108419095,-0.539880541676515,-0.754442945827587
0.999025001044822,-0.00204206878918482,0.955797183437665,0.056271859318339,0.931361183566384,-0.0909473096297704
9.91024383967939e-05,1.00103906423426,0.158558381514403,0.948530235764064,-0.150589863918399,1.08392876632008
0.382615525497919,-0.924170855126571,0.343825831295382,-0.898196786199485,0.259688970479353,-0.930537298451191
-0.924812224503915,0.381426996921654,-0.868786640591367,0.379400282168488,-0.726471028287605,0.366929749758491
-0.381769728762138,0.923719381305678,-0.366653512739768,0.92294826925613,-0.24549609877342,1.03226817885032
-0.922771877154096,0.381451512012135,-0.826270775014161,0.350608335176766,-0.703917820899984,0.492140038576363
0.382484682212174,0.922718055645843,0.344409444700453,0.957414935133262,0.469170528625564,0.995172323210277
0.707518235499924,0.708005427379145,0.660286098894946,0.651283463032211,0.462938220077576,0.673860833582753
0.707448503888654,-0.707815743147819,0.686718877552281,-0.678430244453763,0.769047183288933,-0.677621464594084
-0.706161310648227,-0.707668476489839,-0.723449828644646,-0.745019933542945,-0.528498778211082,-0.811206077975316
-0.707682361470365,-0.706422082798599,-0.670992599209293,-0.66048736268518,-0.608006497233621,-0.580050419005741
-0.70672303428336,-0.706282760306413,-0.611421038328095,-0.739077506918869,-0.720346929293752,-0.819655812526149
0.382427383497462,0.924879214760057,0.338283873953395,0.848398747865649,0.262672921445942,0.809590823718222
0.382263733501543,0.925113949482034,0.387727280372009,0.971713400400638,0.213180142810349,0.994102562025145
-1.00067410687177,-0.000629008690847702,-1.02984710799368,0.0385254574190062,-0.91966744129112,0.149328767817507
0.000242652994176336,-1.00008033945701,0.0920824214650724,-0.940550057259283,0.0358732457016738,-0.956599340929443
-0.707102000935424,0.707088078847483,-0.618564892933539,0.681191252996716,-0.612997946613322,0.697381355521446
-1.00130545460203,-0.00101352265620656,-1.01389389013481,0.0515747863143453,-0.924436463390869,0.18156983261936
0.000328695000604613,-1.00051636797528,-0.04368810776255,-1.06002760780385,-0.0348012870406913,-1.12402982046464
-0.382575343757857,0.922788854632555,-0.380417744708216,0.941650603873181,-0.441313726630464,0.931306968467515
-0.70678908372062,0.706534961499584,-0.681151837513958,0.779604439581313,-0.787652127446511,0.634928318845975
-0.000921971820704186,-1.00009938542465,0.0297813246276514,-0.994048177803627,-0.0836800847245122,-0.790803408234063
0.70869251852829,0.707192093278807,0.647573905856434,0.748341546161942,0.597895834040158,0.688873941516575
-0.382731586376452,0.924004004409038,-0.414934561151505,1.06255519500093,-0.350371369427872,1.01978693125042
-0.923206516372562,-0.382443487078913,-0.977235564516252,-0.386317083633846,-1.02347722902316,-0.407779759595666
-0.922965218250026,-0.383559451634172,-0.912769000016336,-0.373208246694431,-0.956850848904538,-0.391988091126544


==> Figures/files_txt/16PSK_N=M=1600_K=8_rho=10dB_1.txt <==
s_psk_real,s_psk_imag
1,0
0.923879532511287,-0.38268343236509
0.38268343236509,-0.923879532511287
0.707106781186548,-0.707106781186547
-0.923879532511287,-0.38268343236509
-0.707106781186547,-0.707106781186548
6.12323399573677e-17,-1
-0.38268343236509,-0.923879532511287
0.923879532511287,0.38268343236509
0.707106781186547,0.707106781186548
-1.83697019872103e-16,1
0.38268343236509,0.923879532511287
-1,-1.22464679914735e-16
-0.923879532511287,0.38268343236509
-0.38268343236509,0.923879532511287
-0.707106781186548,0.707106781186547


==> Figures/files_txt/16PSK_N=M=1600_K=8_rho=10dB_2.txt <==
s_hat_0_real,s_hat_0_imag,s_hat_1_real,s_hat_1_imag,s_hat_2_real,s_hat_2_imag
0.70818580710634,0.706630161638457,0.6735206009809,0.658334773008335,0.77406364381293,0.693956050557889
-0.999350751253149,0.000283547218199831,-0.970729743287514,-0.0385434232956372,-0.88546250758547,-0.0312835185021311
0.999522830746322,-1.41784724844579e-05,0.990012390290604,0.0326899992338325,0.940585683486134,0.0424829753760462
0.924470895439954,-0.382771613408376,0.819042620846384,-0.352851043932035,0.736978262720235,-0.342724074505043
-0.707226469872676,0.70723148153553,-0.735478773545574,0.67232663576154,-0.805574282996423,0.612210500596774
0.000144731962039559,1.0000007732057,-0.0259291508679954,0.861950214238301,-0.0955755538150246,0.960141126476192
0.707176982791772,-0.707459327926374,0.625098743539551,-0.716881586203468,0.642806867338842,-0.666096768987797
-0.00130046509162668,-1.00082586896375,-0.0194669474315387,-1.07755862531169,-0.0806543906931464,-1.07934604682552
-0.706720705651948,0.707207538424032,-0.662481091350592,0.664931488866118,-0.620779477018739,0.637716651881875
0.923487020116049,-0.382983751060536,0.935201460321709,-0.427101193148603,0.750721193801326,-0.537519925356014
-0.924612892256774,0.384208739640518,-0.868037549983516,0.315209626168657,-0.841061432302605,0.295804163567401
-0.000599932193159856,0.998907568783477,-0.0432517152688594,0.934210249512242,-0.0343959714474576,0.887766819199336
-0.000251156392806545,-1.00043250977171,0.00484182767712481,-0.938019333091443,-0.043091843479438,-0.922284055265102
-0.382439168824116,0.924679360113531,-0.45113616582289,0.961364561400181,-0.567341096909208,0.97578785373306
0.00130580476334119,-1.00043771328732,0.0284215699947271,-1.09996707515862,0.032437819853102,-1.08201776247031
-0.382818989719613,-0.923290893581936,-0.26294787805405,-0.939139532102774,-0.340612614277478,-0.931780515685242
-0.923896865296005,-0.382208457416746,-0.872612761042859,-0.372533654503057,-0.907423348453087,-0.471607303412672
0.000307528090036742,-1.00047193303323,0.0637143326381384,-1.03214279433757,0.0892830505114293,-1.04708147579807
0.382661510404973,0.923470382631091,0.375898438877106,0.808721630052018,0.425753142885218,0.68993032817745
0.000555507934787369,-1.00023388210394,0.103365268005555,-0.997833743799281,0.100645119926505,-1.0126083335807
-0.706366107345522,-0.70733456474725,-0.705877662894201,-0.640178481467153,-0.638473065686547,-0.562364047510602
0.382002051980814,-0.923250605385817,0.438570988421623,-0.929994573004316,0.424719656423698,-0.785008247650246
0.000676120843690903,-1.00004635413263,-0.0216018350619092,-0.982247237570731,-0.146407550794866,-0.919267179634825
0.706875774402787,0.707330636207931,0.743385782070029,0.698847492528012,0.686690257776736,0.750141472304122
0.382868500612776,-0.924314300213461,0.368500981846761,-0.92361798012386,0.296361604602897,-0.854577045034551
0.70720363533422,-0.706460437544824,0.689783100455438,-0.714209978580664,0.741021487655789,-0.67674876362507
0.38203451950253,-0.924339939938994,0.382283355349089,-0.921401441012538,0.3830579430977,-0.924898154642504
-1.00026149565674,0.000662441193147212,-0.890593615272537,0.0830655180355883,-0.858326082008835,0.0576910627582041
0.923914388092639,-0.382099516473041,0.884445327453514,-0.400355651145612,0.804827851297141,-0.427240331561443
1.00028007951019,0.00246816157722411,0.892189537114341,-0.0426321104084958,0.840388496342358,-0.0160657125372455
-0.999535583214791,9.63018059969636e-05,-0.942159311152464,0.0226177700125064,-0.924891421355454,-0.0823870978766847
0.999206826617813,-0.000392314567584391,0.946402802214895,-0.0972487137670422,0.978231281643053,-0.107329141744787
-0.382581753792568,0.923989240887526,-0.3059984433628,0.944075760740885,-0.232330077196997,0.854372307580504
0.38221199445387,-0.924341031290002,0.352690185008761,-0.911968787613495,0.260382113010649,-0.794881190244738
0.38316219633477,0.922629313167801,0.228693558044624,0.895043729643881,0.401900629118002,0.745062290296996
0.000488095497653556,0.999630527392537,0.0724057785872527,1.0078848744379,0.0173262659609295,1.05833885681664
-0.382415570800341,0.924911121222339,-0.316445482095797,0.907200734855109,-0.262712919744182,0.977458259430998
0.706331381859771,-0.707009290042809,0.652119446389136,-0.729965527335699,0.674482621526568,-0.72023635169973
0.923539319313791,0.381835203478319,0.925131939289847,0.442849836373638,0.858654116692668,0.558743232038961
0.707750293694782,-0.70664607777994,0.649112146870519,-0.686946494274817,0.687388665938042,-0.608370546171492
-0.708098272013431,-0.707283432453043,-0.779962359957867,-0.683255263761284,-0.717713617406859,-0.651131943779732
-0.382598699432393,0.923348954141156,-0.375236305932702,0.913684309172896,-0.29176511577635,0.840884294303865
0.000165594112869688,-0.999344363664589,-0.0500684900595479,-0.963761762905889,0.0665413405148193,-0.922317022913955
0.382770974052074,0.923241723164862,0.46366245372193,0.867488907509453,0.405017744224385,0.800401656848309
0.000277290146658466,-1.00019715949908,0.0304808512759537,-1.00883397444588,0.0094861218199397,-0.999859480172563
0.382816916342398,-0.92253044360983,0.341598111222843,-0.79995429550064,0.254393966700303,-0.908796655773856
-0.925160993060485,0.381842814384997,-1.00770705135859,0.320719291131477,-1.01820282348501,0.292952207205748
0.38317002482452,0.923990082717469,0.399006607108678,0.834932705270151,0.587679922388085,0.773175249732294
-0.924010210665111,0.382709387095146,-0.922786675212594,0.33188483153956,-0.964282277910751,0.292647594807909
0.000901389882846347,-0.999487545882829,-0.0334860533898587,-1.06930806296606,-0.0921120259985415,-1.04165737449561
-1.00016912939997,-0.000195799069283829,-0.96049331643297,0.162409655044399,-0.813404373434794,0.209481548578841
-0.382150574641593,0.923906984396206,-0.397507729840103,0.879347904645101,-0.437766662976365,0.991650803252737
-0.923299258570286,-0.382945670093872,-0.956616531705426,-0.289727357152563,-0.90860433995031,-0.347012301526841
0.70780678069227,-0.706812966018874,0.723154875913018,-0.723095619864596,0.738844269518466,-0.686438855975166
-0.383779631805917,0.923190978987179,-0.352186396170682,0.823087209160503,-0.358825657491956,0.764270645078599
-0.383477773169088,-0.92441885347443,-0.37057620456607,-0.907631138403946,-0.363827214900546,-0.825269285714745
-0.383103088296223,0.924520164033957,-0.433759377881057,0.897784317832288,-0.436603214843871,0.867113149428825
-0.707207677985769,0.707050970774572,-0.702362363570613,0.759416034808895,-0.678242194029869,0.994129982452879
0.382841488976936,-0.923923446114682,0.440516473350601,-0.799853236126449,0.359627314445147,-0.742236337645368
0.383027705927968,0.924282623546346,0.351795531713186,0.998689387433976,0.222705974630343,0.95821336647455
-0.707690885787405,0.707369514693735,-0.7377107623308,0.601023804634222,-0.736806150118994,0.646533748027557
-0.000511851912867136,0.99852320296108,-0.0160438514289056,0.883755324366529,0.0439416671471297,0.961681644790962
-0.707736025643726,-0.706300548756945,-0.662966673071668,-0.701223663184403,-0.557211507977503,-0.565362192926208
0.707982609017671,0.707130834534782,0.620594564239563,0.717890765134291,0.436781715719293,0.61148165924921
0.9246981376835,-0.382648277156175,0.977623988681331,-0.369640023407168,1.00928467945018,-0.370536779542834
0.383945631199865,0.923410510382326,0.3562970150976,1.01632187077972,0.292979687762412,0.914989513296764
-0.382687052666609,0.923864065500415,-0.360506251517821,0.977512169049092,-0.336398896052317,0.87871230929111
-0.00051238565501882,1.00013406869258,0.00124576271032606,0.861153572594797,0.000572873150998597,0.893657497988378
-0.707592801433847,-0.7069190071339,-0.72400790997861,-0.723128263724431,-0.679950484579518,-0.603230359837933
-0.383397561792586,0.924706209177508,-0.451354151931787,0.868158236574863,-0.390530629106662,0.89104851817941
0.923562612499307,0.38282173052414,0.900421526211815,0.417153412250941,0.803576580330986,0.486566362806138
0.38137844892919,0.923466849316707,0.314084153805013,0.867225635822872,0.350652487227646,0.87415062729501
-0.38290339142225,0.923642067398827,-0.446910372204124,0.861322587526032,-0.40092500966332,0.81169027315045
-0.707032464826271,-0.707366883606841,-0.607823959749093,-0.759096976935164,-0.691213174615777,-0.801333606873092
-0.382587088479478,-0.923978212702312,-0.376440295536382,-0.931748828858733,-0.386467148615566,-0.895852307028509
-0.383242027777334,-0.924130615306308,-0.397000280969145,-0.848039482906053,-0.542634421162903,-0.883115537848112
1.00017523315764,0.00125105758670728,1.01651255131122,0.0265942794982712,1.04603166564124,0.0796093308809374
-0.705989790881555,-0.706889081585266,-0.681046689341709,-0.681412546382248,-0.633122451007671,-0.641584285167635
0.70646899792496,-0.706856000220659,0.716619483838557,-0.743169276365982,0.679615753703545,-0.589800765072626
0.382354426590031,-0.924073591258632,0.445482439025206,-0.934513873695183,0.462167894750859,-0.895631422843473
0.383448350403886,-0.923918893397826,0.303776865048231,-0.907913500497289,0.329823288217697,-0.955262307502949
0.00101716844778735,1.00065854010248,0.018762123885482,0.927423324514241,0.00918948082142312,0.824161586555372
-0.924453810279028,0.38269117190971,-0.919888915524,0.415324971704763,-0.932866750040208,0.314718066477223
-0.923010798823178,-0.38292566092484,-0.913799141389667,-0.338755652545642,-0.91698234532552,-0.349558138749799
-0.924780090655477,0.383331312063442,-0.862396156470282,0.480495389906958,-0.968709279719497,0.46909062321909
0.923218210115171,-0.383285029996492,0.916469257040642,-0.42785461679624,0.923226834867829,-0.252021471632719
-0.000674834835728663,-1.00043338196193,-0.00569013711037823,-1.08179143085919,-0.0483987172148944,-1.05391444329808
-0.924077783357323,-0.382827940778964,-0.958933265746464,-0.389814544738074,-0.887027659439082,-0.282388325432824
-0.383306571161251,0.923304475562608,-0.341396150057214,0.894795356291546,-0.281158948502892,0.823926879957641
0.924254047770687,-0.382844886417482,0.992391311322582,-0.306397621394982,0.844146018780449,-0.386243692636878
0.000109775122941691,-0.999369208322326,-0.0301485368195116,-1.06321359565802,-0.0249900652512648,-1.1152347773262
0.382698964273847,0.923835176424965,0.366419005084325,0.829118830171006,0.401876844576511,0.832816690133749
0.999513283946313,0.000130185898901627,0.984944017751089,-0.032579478570768,1.02226427119695,-0.0783012047143637
-0.381626278864771,0.923838191430256,-0.320943061879577,0.858980302076147,-0.348746013780207,0.872063899964427
-0.383056211313826,0.922417626280841,-0.439054578910705,0.731288241289208,-0.347586087311592,0.70751244237055
-0.381613360348829,-0.924359893762632,-0.392793980619036,-0.910013738513754,-0.299921325091067,-0.830514378165468
-0.999346886502342,0.000133672673964395,-0.98841738832744,0.021890340038954,-0.955090074640475,0.146092989641404
0.708194023600091,0.706636358198346,0.700332604565133,0.690895728564858,0.746862323688429,0.732905025417922
-0.382415744520158,-0.924492035913004,-0.485735098296307,-0.901428288243947,-0.407118670720565,-0.812555754362773
0.70781287597875,-0.706774546733687,0.626787811572184,-0.745605709094241,0.542528866148515,-0.770084688792289
-0.383117500169872,-0.924171444394158,-0.3166718325907,-0.971293619885233,-0.338260579470274,-0.955946258857685
-0.999894006574413,-4.28676888918067e-05,-0.904489608070649,0.0175648593686978,-0.824035293534593,0.00588371832207499
-0.707921858733784,-0.705653036050006,-0.551022304959118,-0.614565032086738,-0.629538079327556,-0.592932810675964
-0.382603427618575,0.924868799014999,-0.33948593873421,0.814348975700974,-0.319466802029151,0.750124560736957
0.999766696986614,0.000383261178808796,0.932404794604109,0.0284265963564768,0.852801012476618,-0.0781487919277777
0.9244496622372,0.382827024156327,0.905390342405364,0.340814096226789,0.919292272177672,0.384629917986711
0.922874058888778,0.38297153524624,0.958088013624713,0.357489156498838,0.822765993073556,0.322846878163448
0.38321092518069,0.923414878469778,0.395334699154795,0.917033796597821,0.486142132162971,0.975045394306595
-0.382394690944534,0.924520047527196,-0.456753200409275,0.973442333693501,-0.493213701838503,0.924258868192836
-0.923264575716001,-0.381972038482273,-0.908647798484053,-0.379973297155072,-0.903757605437337,-0.440551366452328
-0.99979701077815,0.000718877869145985,-1.04656249013727,-0.116533203897152,-1.02458659997882,-0.126500254108056
0.382821143838886,-0.924586536274048,0.243852935220923,-0.969738996981188,0.247211401672505,-1.00536985696159
-1.00015988742026,0.000149066091081569,-1.01828263583108,0.0199100130711256,-0.954689413522419,0.147596335270564
-0.382598173887063,0.923919802820454,-0.481518132424432,0.908570502310573,-0.56388501177638,0.920357349269736
-0.706660737107277,-0.707171674209045,-0.659232844343545,-0.647216544041022,-0.665591918097314,-0.683019837648197
-0.923589823326879,0.382805386309173,-0.908441198663474,0.268438050473535,-0.886120442119112,0.106125152433797
0.706831925243608,-0.707473159384184,0.723053496395009,-0.713946886554043,0.75961102391581,-0.659960457423222
-0.923033747803406,0.383408213829816,-0.973357238865217,0.31463970990405,-1.02733420355405,0.322262129094811
0.000163632301259244,-0.999624028646238,-0.0475316490487048,-1.03877124691897,-0.0121998410959352,-0.904644091777526
-0.382706038079633,0.923847467319434,-0.406717249599467,0.913736516571136,-0.274475531552809,1.03419822159779
-0.000128855758886526,0.999934536455936,-0.0507132153226934,1.03077603857511,0.12306521496171,0.916505819692859
-0.922553684971407,0.381755978974095,-0.848928195613193,0.432295236301517,-0.751147658377092,0.404417059990323
0.381575277803511,-0.92270417429614,0.391604816080136,-0.865911751287857,0.478677404512729,-0.933945154421592
1.00122434234501,-0.000100052285431834,0.914937436093876,-0.089453782798896,0.866810341840884,0.0158916521211119
0.706801937767249,-0.706945687005561,0.605033860307746,-0.712982519135896,0.608935525622057,-0.724206744662666
0.70648458309803,0.706980282978325,0.655011172145017,0.718884712047495,0.685363214459797,0.725834971508217
0.000860233993565345,-0.999895661832931,0.0224790952275632,-1.01355904048797,0.182199811438241,-0.972128990729934
-0.00013132474421137,0.999532589430113,0.0558145677932302,1.09142514668308,0.0679318237643028,1.12150086469525
0.707805529250145,0.70745316723842,0.654091541899827,0.712818091099595,0.627638373543991,0.68706134416288
-0.70732575872263,0.707699583418105,-0.72649380772527,0.71009610531955,-0.591080198326299,0.712708642106448
0.707380586381833,0.707289285445409,0.686430589194742,0.69270215915724,0.588337640500081,0.72046148566273
-0.923154812265059,-0.382835843039648,-0.787883404337495,-0.385662602583306,-0.871793009546647,-0.411944300881301
-0.000401152646776887,-0.999876193798372,-0.00784672411490543,-0.993421469156048,0.0672071898858947,-0.965745088290754
-0.707425331210253,0.707214876648281,-0.651075155252787,0.717635252801325,-0.72466060558477,0.694237535161157
-0.38322380423313,0.923120909824339,-0.427917284664477,0.881234463679446,-0.350842705843821,0.785825456940028
-0.924375988831005,0.383293396325147,-0.94137730478679,0.351413518810377,-0.816088979678601,0.501274265851182
-1.00001180281318,-0.000805393092390137,-0.923510024560578,0.037152818254858,-1.01550037372602,0.0234355813767092
-0.706695503653348,-0.706482222991762,-0.619155984907827,-0.720953671836862,-0.741330583361421,-0.858183974857033
-0.924211755977813,0.382911421569687,-0.926039502636794,0.362048643944109,-0.723236791031414,0.354404269874558
0.382227263917889,0.92513983265614,0.307626038216662,0.876779538977364,0.337568009439532,0.881852748810218
-0.706803085582872,-0.707254130471732,-0.67228218138452,-0.623218699067462,-0.734661544019794,-0.40682051442122
0.924575337174249,0.382804899099442,0.904892783485764,0.381098949397867,0.753172231792694,0.379399677675269
1.86773500113705e-05,-1.00022546041728,-0.0177374161523905,-0.95417823624851,0.0851363603844813,-0.83985319119826
-0.000870655863445606,0.998992560001064,0.0656451756777893,0.899631304643308,0.0917890556493764,0.760144864865705
0.924641258407716,-0.382935111713151,0.929250830597327,-0.353112452803938,0.968262690931516,-0.308859971399083
0.000804265542682286,-0.999903534178752,-0.00860460801671023,-1.00726325234173,-0.0858232799885254,-0.937184790877248
0.000576545634392535,1.00029680813902,-0.072711749249025,0.948870066900597,-0.118130762441507,0.803398088393431
0.923437342504133,-0.383034825407481,0.812937759968827,-0.341058258396039,0.812777184236023,-0.343393936991563
0.382403734454497,0.924246159511563,0.344614349945488,0.891780994447411,0.322193581419714,0.930405254743097
-0.92582847556,-0.381922769107302,-0.91167043061494,-0.289458315155721,-0.931078363642385,-0.25371466965476
8.08134768207087e-05,0.999022173254608,0.0641206464360072,1.00103427257982,0.018754384459746,1.12981656653547
0.382424747948123,0.923813149547665,0.365631657430284,0.855736140125271,0.150872383011385,0.835358858329903
-0.707190448781031,0.707694425664938,-0.696808769256566,0.71396616781693,-0.776226748374408,0.733036623985528
0.382756233747181,-0.92305600371441,0.39008426823449,-0.900822548795612,0.4064209359392,-0.917306456457411
0.999790660851316,-4.03373863217993e-05,0.954747693275191,0.0998335028245316,0.847949281661465,0.155811287571431
-1.00108304408965,-1.40457974978974e-05,-0.953665913830259,0.0422972719598346,-0.961140036492999,0.13339697946541
0.706242644650811,-0.706786609211409,0.652142450377866,-0.70184125155598,0.707896207396713,-0.71910415231816
-0.707717712815283,-0.7080623333269,-0.673911771609097,-0.770334282552778,-0.710621875411018,-0.640612422628385
0.708866470155448,0.707111892798983,0.643467062204644,0.658371569401064,0.648448083974284,0.650640409365834
0.999811364027247,0.000498454674213787,1.01123384623214,0.147370480473276,0.882502077639204,0.245533048217267
2.62805876479547e-05,1.00008674754981,-0.103593686060677,1.0375550498454,-0.103898048142787,0.988097367039205
-0.70739884820188,-0.706200314131701,-0.743812278434541,-0.681587711832536,-0.697934413830271,-0.599230324321725
0.923298729221158,0.384183710644459,0.942656813559132,0.407074099640354,1.00537532198008,0.316158549665214
0.382198134332752,0.923607385503569,0.331388881866936,0.926751383497574,0.345617121925368,0.956061983419188
0.707735000629687,0.706571317735415,0.635751520177713,0.763775497935548,0.581309226809125,0.845126184144652
0.923415930905423,0.382851985609022,1.01017314585657,0.440771403066027,0.892484004508145,0.471583793488335
-1.00028146010176,-0.000277601681184738,-0.980252997233564,-0.00335537520948635,-0.877605394735045,-0.0643308427171991
0.00093334490007921,1.00114798655661,-0.0235194289838903,0.997414004296545,0.0938777410707241,1.01336801592506
-1.00039832138956,0.000386266369462811,-1.01990185828061,-0.0297357926180578,-0.984921026962263,-0.0773911117097589
0.923765668351018,-0.382315263139001,0.869024925091522,-0.376868962985941,0.808546277829699,-0.416438563172221
1.00023322500219,0.000411327626786075,0.946764163639049,-0.0349469201009343,1.05397054839347,0.0306090342045491
-0.923574826485512,0.382431406014995,-0.925693081359649,0.380837937611846,-0.885921046138386,0.349207175067096
0.924326578934237,-0.38325144031043,0.852423917294549,-0.371526194510143,0.866765586503876,-0.394732383890312
-0.706924295863231,0.707789635171423,-0.703919466839009,0.638414600901356,-0.699726664540335,0.4764872043361
0.706898701943759,0.707304849559653,0.645979528325923,0.736170543451742,0.565957901005519,0.680840961306103
-0.923835108059975,-0.383114608845866,-0.869446834401161,-0.286377726332465,-0.919880236616905,-0.319162004200778
-0.382700853907284,-0.924036791449939,-0.290952977218992,-0.929460337740488,-0.197855938092279,-0.971096783234744
0.00155864371008099,1.0002400531476,0.0717677677881144,0.95002598315356,0.211758263371539,0.954776180900015
-0.00064464292225057,-1.00096135035895,0.0793727835008218,-0.952672176876475,-0.0116688470450691,-0.988131764174255
0.707204536396712,-0.707557694539729,0.624525483233982,-0.667556679164509,0.591165195516191,-0.448919606912126
-0.924506438923723,-0.38339445556474,-0.865025201779247,-0.41368891404149,-0.963142727005731,-0.371944909309079
-0.707123836299796,0.705956552085711,-0.724205194995293,0.770378957559608,-0.720219816402363,0.773265926380753
-0.924437629464353,0.382125496836903,-0.837598224870199,0.419312811621206,-0.892296768829155,0.471792103153516
-0.706985105819047,-0.707534600143622,-0.747645639332984,-0.755747429492739,-0.583313062936858,-0.667754747589201
0.706564538926767,0.707045057603523,0.736096719256931,0.677517899283637,0.693563865141262,0.564348710032192
-0.999707936417774,4.73273914634218e-05,-1.04472488701728,-0.0286976073737652,-1.12215306345823,-0.0550116791650908
-0.923255886381606,-0.383441906176284,-0.945176815158811,-0.389190149187939,-1.00658344594194,-0.406043435429225
-0.923432978309108,0.382098474814045,-0.934814665686945,0.375643917081712,-0.921202550305633,0.410443070011592
1.00002212030469,0.000220685418013018,1.04230718546742,0.0462197569738551,0.954429852582321,0.144430397766899
-0.924355793566968,0.382930177308558,-0.866703188904825,0.306281316749927,-0.862824054262199,0.37569985730058
-0.923169583505765,0.38320334170864,-1.03746441133641,0.442175232689784,-1.06511548765681,0.477266034621106
-0.383057694879971,-0.922915998604232,-0.358563126929163,-0.818145326804773,-0.308251885221127,-0.727023752875428
-0.000236280747015346,1.00026467923048,0.0258860420146094,1.07417760976917,0.141570319883387,0.963598469819044
0.706804769332925,-0.707480864184327,0.743850345841754,-0.622533613270267,0.769643871722301,-0.618536877891283
-0.381514217417583,-0.924603375770357,-0.355864928237099,-0.966453540559487,-0.337172307662685,-1.03878253155153
0.382983434349621,-0.924164342983137,0.40802857976556,-0.842068536634329,0.43047544373107,-0.811549045107227
-0.382270441858505,-0.923552784567827,-0.314089358755075,-1.02088056914064,-0.35608380374959,-0.970297157270319
0.707151734020617,-0.706909283942993,0.762870768725176,-0.728677197941953,0.671585739563367,-0.627661041362223
0.924007508174151,0.382169591150994,0.911609962831781,0.384920443031808,0.955629159388077,0.352081650573918
-0.706500922103689,-0.707010128470829,-0.578514089124367,-0.603211145784442,-0.534954401036282,-0.585502234446491
0.382942564578555,-0.923672927405492,0.402762817184926,-0.912333383472632,0.4345628765407,-0.883455495140006
-0.383258964875553,0.924149229873251,-0.354531239630044,0.947878468507208,-0.450039369229941,0.967185996396363
0.00103715204511159,-1.00035655125696,0.0345810642204855,-0.952857030430929,0.113950938199603,-0.972581643344735
-0.924460522521048,0.382806019715803,-0.927503478266212,0.386029680307204,-0.89351060274632,0.37262165503813
-0.70767632587404,0.706992134284277,-0.651181579185414,0.638888167234496,-0.615695687093806,0.619763310599991
0.381643731564511,-0.925581312199554,0.406404429671042,-0.824137221127135,0.448213777043151,-0.710387192525131
0.924118457859909,0.383903117602338,0.935258611225014,0.30261231920741,0.930396451027763,0.293644565183195
-0.923256373272215,0.384867439873706,-0.913007083212903,0.282263677027868,-0.883751982170694,0.402065982071661
0.000525070283147642,0.999262502969755,0.0657142899110268,0.97854243978699,0.159940995085429,0.969214242949524
0.382863258994191,0.924647030237065,0.320972809826374,0.902007155542441,0.41581247867613,0.769060393691972
0.0003666514347965,0.998508414061986,0.0158498306972723,0.97427665577708,0.015552914094984,1.05072398657852
0.381920106051868,0.922608287662471,0.208766606479663,0.903522285294709,0.295173251075976,0.913499179243064
-0.923735227666613,0.382532493342705,-0.856687471565277,0.289853533894702,-0.694330060129189,0.301838144718085
-0.706298116980267,0.706679031121066,-0.637192322313893,0.723247767373808,-0.583384993750503,0.683882140776373
0.382239009749388,0.924136526670202,0.426594008864288,1.00858570720435,0.307896408487911,1.01650275872033
-0.70833863743834,-0.706714254123993,-0.697985673935863,-0.822630032076298,-0.645277366004678,-0.814484893832953
-0.70721944172324,0.706726929081326,-0.695103764554929,0.597979078076483,-0.666421407094135,0.591041465026222
0.38242250109764,0.92357871385773,0.279287973763688,0.858114468974803,0.415902114034176,0.602784538913672
0.000739423099095784,0.999756604107743,-0.0320958172479463,1.00212958333889,-0.0217972156039259,1.05321224456953
0.999842245411928,0.000706304914573722,0.9942889807539,-0.0728605529599561,0.963484776078225,-0.00409476246174308
-0.923778689183699,-0.382234654289865,-0.993630972262273,-0.344371839497091,-0.92492477289405,-0.417543550157076
-0.383537588054131,-0.923407768326963,-0.369135226617284,-0.827602905675214,-0.330574176294689,-1.00913906811665
0.924156986574584,0.382343464404172,0.832841857570266,0.349790899087644,0.901350617812332,0.37633200550846
0.382754882683168,-0.924397540266538,0.435353660228572,-0.823734703736769,0.379325619105632,-0.629402456687535
-0.383657890104234,0.923871345925825,-0.405244876673526,0.882420286189047,-0.347305011213829,0.881433869296132
0.38241136234595,-0.923818928887225,0.353911579628163,-0.8816343811376,0.360949929293408,-0.939076221974621
-0.000541147708480814,1.00001919506853,-0.0125149470572396,1.02923055259482,-0.0225346054722628,1.03756394130818
0.924009615906272,0.383024743379815,0.848852484146959,0.412653047470695,0.896871432247434,0.384525224625772
-0.00144067569208119,1.00047633508897,0.0124575246806393,1.04820274643417,-0.0347076867121085,1.063511710399
-0.998894983919713,0.000316643268257524,-0.980892532120519,0.0878125599912714,-0.9692932861683,-0.00241332982172152
0.707192400027163,0.70711495800641,0.71250984650088,0.650054686863114,0.650054382268972,0.662793773482415
0.381535056679476,-0.924137958058972,0.286582860222093,-0.836124639958025,0.409226894383383,-0.713167252535781
0.706056274758138,-0.706533787352991,0.784020909309334,-0.658049353877957,0.82708337340351,-0.657634237437406
0.382495572087074,0.924168961791615,0.398686395234467,0.945951323828926,0.525992835706721,0.947464219369376
0.000150478397285324,1.00033343791778,-0.0225105023795789,0.99115423171212,0.086394822741962,1.05609276049664
0.706993863359551,0.708061798804263,0.635687284212373,0.649589969069787,0.675148196124267,0.494655851178331
-0.383165358474795,-0.923609488098421,-0.314795950681137,-0.921149478720243,-0.366446734598744,-0.783953993071503
-0.383205742581341,-0.923887639078372,-0.449666328906119,-0.869360841071785,-0.311403008659888,-0.793019298671784
-0.922838892997655,-0.381377886420964,-1.03049541005986,-0.358612436855843,-0.979452146214031,-0.302804182544494
0.707291278594628,0.707018219203959,0.60720934263497,0.793979115618331,0.685217966476532,0.793180365703205
-0.923428937844076,-0.382329468072151,-0.90258746515333,-0.421929739889171,-0.882250562438533,-0.501165681579687
-0.383485160870077,0.923070680590525,-0.442039621931829,0.950555166872453,-0.372196070020279,1.06486646543568
-0.924124315984582,-0.383490657792083,-0.886943140550363,-0.429516298044182,-0.802526310946154,-0.291282166197196
0.381660068973703,0.924287101263159,0.414068007137719,0.899081340975498,0.374091794159792,0.937935434209649
-0.707247949710473,-0.707733729352765,-0.670077326243623,-0.659864880630226,-0.690733682123514,-0.530442108574922
-0.706654876575851,-0.707879782872848,-0.700839066275145,-0.655530825942362,-0.676348880340445,-0.713685434307637
0.707876649914397,0.706968375089491,0.724410254145978,0.622264319314294,0.747730656886637,0.639208676611803
-0.382205051226438,0.922509250122849,-0.52334863453437,0.820708881882373,-0.405324163450205,0.804584151678857
-0.382127532684511,-0.923887251231727,-0.377888196518155,-0.892642241735574,-0.425302853549761,-0.865960694307212
8.090383484749e-05,0.999875721648239,0.00318589027179578,0.968190071977175,-0.136028220707787,0.960646951496287
0.70623609302053,0.707435720948139,0.707381872767032,0.632309542311065,0.715791590329665,0.703513947462028
0.383322725588838,-0.924174100340488,0.353357178794394,-0.940156160119711,0.429259762864175,-0.772495939326386
0.707381709822382,-0.707140775994708,0.737164224419512,-0.754521353924315,0.737694219415408,-0.757562931546735
-0.707363045701362,-0.707021193628678,-0.703660668675589,-0.56334724108286,-0.717358761049502,-0.531729105484123
1.00044557185843,0.00182418194854632,0.898925452492139,0.0106094704897824,0.802967966470847,-0.0443913518892789
0.383379827163457,0.923176821445991,0.411681139893096,0.914330915489759,0.264378027469313,0.975339741266989
1.00088993284556,0.000703355263133013,0.897036668600336,-0.0195383976543095,1.02697614860756,-0.0251153521602985
-0.383147917571985,0.924807338683708,-0.431182325736355,0.96792780929555,-0.484722225288327,0.940991638653225
0.000369982451077555,0.999551280727814,-0.0199927551636373,0.978692324025458,0.0953347850077862,0.806131538121823
-0.382032551978117,0.92394928523952,-0.377996519256262,0.881544854838708,-0.419677583371152,0.909433467183544
0.922946872765348,0.381961410496117,0.9585502699937,0.391607983972433,0.849318847230544,0.296876253060081
-0.998797879256966,0.00024344685327747,-0.960913839499738,-0.0608777947637787,-0.973833354895049,-0.0490493946579159
0.707995316431461,-0.708116588579893,0.599808384144758,-0.726485995538576,0.627769860737262,-0.734443737564613
-0.706988430691809,0.70757884675212,-0.884531013050421,0.749411782144091,-0.775698219369878,0.614138427975745
0.924083431011175,0.382908387618217,0.954509085650807,0.332344940042596,0.940344084385267,0.269897751388758
0.706589258246258,0.707281440540873,0.667958425451812,0.663524732078119,0.707037872353454,0.700584719356766
0.000706115228893888,-1.00070602965694,-0.0580357335728606,-0.968626791973878,-0.0660753852578083,-0.948886724595166
0.924047298922339,-0.382812804121497,0.917279574847862,-0.356219973645871,0.823183060018173,-0.408989188866528
0.70764154633792,0.707358564275547,0.6851805129642,0.72147001219358,0.70648584328114,0.628274711466339
-4.97139427352977e-05,-1.00052013844101,0.041234678088452,-0.943798925569698,-0.0522597786682251,-0.869776225341191
-1.00057016817906,-0.00124108260826465,-0.932423304053199,-0.040308258791508,-0.833675606191477,-0.0680855162001862
0.998975191108079,-0.0019562188535266,1.02771066787641,0.0739046884600221,0.996561490686841,0.121410309219704
-0.999703793046802,-0.000265817975039041,-0.950997101484157,-0.0265225824615976,-1.09426024328225,0.0658624159636401
-0.706595349120039,-0.70680924358,-0.718848371764102,-0.701438280747504,-0.518780317805215,-0.642920012411007
0.00028937916769088,1.00002337444873,-0.0142027051002034,1.06446230285515,0.123512053542976,1.01794868739497
0.384057626688055,-0.924201606723852,0.388697689962681,-0.944121558943614,0.548398005342321,-0.895218428243176
-0.706595374304257,-0.706667401624562,-0.666038103639116,-0.667327945600177,-0.532063414947578,-0.613311615501317
0.707449588622834,-0.707778612236637,0.715926452546349,-0.722909569224577,0.722589506639383,-0.804656591070497
0.998754731470121,-0.000183148780358546,0.991403099930361,-0.0648759520208406,0.813600369025114,0.0843289054042975
0.00143895763223267,0.999408174885764,0.0320800181880606,1.00135204392281,0.106002882448832,0.935464935826614
0.923949713135856,-0.383363338271877,0.961316873880513,-0.401648583833921,0.920176775791364,-0.313419744204986
-0.92394844148134,-0.383051789244564,-0.887014854971966,-0.353509073937144,-0.913766382725467,-0.354566573594952
0.000241889324481887,1.00007869963502,-0.0127093910086052,0.955713486815523,-0.127326630421031,0.967608305890188
-0.706433613588843,0.706390137931082,-0.680496937415098,0.661761111493509,-0.6046463023738,0.665413523651723
-0.923232741187925,-0.382492860726514,-0.893369424782699,-0.333012576335599,-1.02335304398035,-0.553574931540358
0.922802562155984,-0.383620595096621,0.953065360876537,-0.429718562911886,0.78083893208066,-0.43659614459486
0.70657647992111,0.70729219136097,0.630290425372828,0.67390862065617,0.66291655366227,0.522805166993239
0.383273367263795,-0.923695519546038,0.369542821972916,-0.921387848374662,0.409478221316595,-1.00581621567113
0.706600099129521,-0.705952007973164,0.661673754198054,-0.646938279656133,0.707083092097127,-0.591437492741849
0.999851408599698,7.51917084740412e-05,1.06153171012173,-0.09632419269942,1.02921729936168,-0.135569198343429
0.707561526153023,0.70662205162485,0.720353288785986,0.786995440933212,0.666164275451921,0.807413437158451
0.382580060493436,0.925015211630509,0.409436674206344,0.869026186871868,0.51555393270032,0.920032086689677
0.999939452866065,0.000340165340133574,1.03235376624127,-0.00993338674519533,0.948599026312229,0.0623584123248052
0.706611106656248,-0.707142308720132,0.670683147330346,-0.697384192861153,0.555709864267472,-0.651552986142265
0.001646462208598,0.999356390449366,0.0456937388895765,0.922944093100631,0.0480830989194152,0.975925371697494
-0.38153723731505,0.923429826051842,-0.394066224853146,0.935085261457433,-0.45460665391141,0.915293918208308
0.92388025746748,0.381690575434963,0.874301494577019,0.430268327224037,0.811197816791731,0.542310347124218
1.00097388032606,-0.000127646615121501,1.08789927872868,-0.0469405963399423,1.00373075001029,-0.157638216597278
0.382898002741439,0.923933017107909,0.369968117422175,0.862008735553973,0.294124064128271,0.855709616190948
0.382107472664062,0.923520984657189,0.295154209014973,0.827252926412245,0.239260882056852,0.766506914939454
-1.00035583058459,-0.000398754631089415,-1.0197615907662,-0.010103168121711,-1.06496753476164,0.00697672605733398
-0.382535421582301,-0.924253857524506,-0.446447815697509,-0.899549719247379,-0.654139031609483,-0.770786039087487
-0.707835277955301,0.706377113902684,-0.634811302190287,0.726861956567807,-0.655599767434612,0.653448134764581
-0.924495033467671,-0.383843800238838,-0.790050882045779,-0.375041250050359,-0.78372995285185,-0.414880462655935
-0.999348297142876,-0.000611013125383198,-1.01079927251954,0.00583197193728826,-1.03807613910131,-0.0920387663833535
1.00016992176696,-0.000604742115591275,0.917626785986951,0.067848550262687,0.885410492962019,0.111581244146045
-0.706662899652347,-0.706051632855048,-0.746988762085374,-0.640237954212988,-0.802595515870328,-0.514080652076352
-0.707067773328436,0.70651400751632,-0.718907979290974,0.655409120291016,-0.810250289093466,0.594463330767562
-1.00000627636157,-8.61629345370526e-05,-0.993198711167637,0.0803405234124597,-1.03896886284431,0.150506340295395
0.924220411492131,0.382565875340277,0.94225775161439,0.311247006750712,0.844119498708089,0.143805675208844
-0.923176904389521,-0.382238823939774,-0.859548758501592,-0.300966979419902,-0.885530718324197,-0.363318835328388
-0.383947935548993,-0.924398867662303,-0.34875812593139,-0.952744372493818,-0.315961600183934,-0.924739292067853
-0.707313270119575,0.707598055456173,-0.741722103332918,0.707419046653406,-0.828898828416301,0.578378985010504
0.923846758371621,0.382487451786975,0.910002828750928,0.378836813808482,0.734133478396277,0.401296638672196
0.923685885824399,0.382210337490767,0.872122168978771,0.354579295687219,1.03183262557104,0.237345173126395
-0.000806008566637905,-1.00012814942608,0.0180789902221823,-1.01982588870182,0.00423387204443141,-0.860657605534325
-0.383159044752315,-0.923742050938585,-0.423796572122447,-0.947889925653278,-0.365502917953787,-0.783542905104496
0.706957594040273,0.706963599058583,0.618827342945097,0.769055908013038,0.499908105311306,0.508905222705391
1.00115318309059,-8.8605980202068e-05,0.963991258901795,0.0181147953483452,1.12425870038127,0.0704633421466305
0.382238840330723,0.923686481463515,0.330827422898994,0.829942438753041,0.514800717275639,0.961171069539271
-0.924337916446748,-0.382658435401849,-0.963510457241441,-0.44337357826647,-0.916620293021571,-0.42550277150484
-0.382989254424207,0.923526112427612,-0.273542169466038,0.902766544308836,-0.355834038482067,0.967073407336891
0.383225008502643,0.923760361881146,0.32001582394555,0.915612342704673,0.410566410344014,0.877233839468929
0.000718549641434332,-1.00011740787308,-0.0703331102221227,-0.985880390921627,-0.0322171449887861,-0.919111707949836
0.382614864824483,-0.924696614714668,0.34248217374945,-0.872346857224742,0.270911496933918,-0.710035501539783
1.00035257610898,-0.000184443654994563,0.944775787430027,0.0291957089945898,1.09826820746199,-0.0939028679323324
-0.707344946728044,0.70678599384719,-0.725922941240307,0.635060569096065,-0.614263819904946,0.696904792372908
0.000527694119054817,-0.999353152088617,0.0863006033825202,-0.90199704715302,0.0488658363355525,-0.924221990483378
-0.9245925260663,-0.382556629166856,-0.914385664629507,-0.383834332854068,-0.883001157492807,-0.375480564576785
0.92371830708969,0.382407597252727,0.938343122805567,0.411882646754704,0.925731749333826,0.504963704336691
0.707407429091234,0.707632326430765,0.816511761106027,0.640484603006576,0.754542269995051,0.714871889466061
0.000507278070870763,0.999856976628769,0.115083356125522,1.08504168003273,0.0667922589634747,1.09481465274027
0.923875434038292,0.38288137433009,0.892839195231773,0.25106314505196,0.851688507966665,0.233498191723496
1.0001928464978,-6.79454470576867e-05,0.870910016029545,0.0196059412033596,0.7370880824118,-0.0426391663515879
0.00029775748374161,-1.00002320577589,0.0203192143802935,-0.901752089177447,0.0136300374135704,-0.741970652039594
0.707749343708644,-0.707741815342736,0.71954237169457,-0.717638655518016,0.747504739261738,-0.684611890842977
0.382838611357172,0.924178984985114,0.357179868999632,1.00652536077184,0.364507087101367,0.917834996630639
-0.707389087460174,0.7072740723791,-0.631333673326173,0.631045543014756,-0.600458796821235,0.531750820335886
0.706887588325413,-0.70677101084685,0.650831796336475,-0.71376276629882,0.765554793767694,-0.84910434317924
-0.999348426768968,-0.000744918650238861,-0.980078776328154,-0.0641449049001355,-0.871166593052605,-0.0137669025276767
0.922796419652725,0.382583951483908,0.908508271726089,0.373399355698167,0.857484039616294,0.325071185273666
-0.706750009624436,-0.707142808532291,-0.698809760402678,-0.691071442100023,-0.662677483253635,-0.732943418047624
-0.923933057357593,0.382462668182681,-0.92468670563381,0.273926192466226,-1.03238420528306,0.220409283351359
0.706487891118458,0.707050885178326,0.694991751220249,0.618846672237062,0.739016632214661,0.52897696731896
-0.000560870058728801,-0.999684450895676,0.0713652881532465,-1.1003212249409,0.0470360387877438,-1.13324949648051
0.924288106819011,0.381862745401831,0.851039879649542,0.407250088994362,0.779858482630569,0.393529699057347
-0.922818108571749,0.38192652784005,-0.850894992268259,0.392149281824231,-0.817454142371894,0.367626540650196
0.000661633213980622,-1.00033490928642,-0.0259133569064474,-1.0100448735588,0.0230057579422683,-0.998756544618748
0.382630923024346,-0.923037970005625,0.403129459885257,-0.916219992034567,0.462258716411398,-0.910975042086735
0.922995696994787,0.382511364774417,0.896335383445308,0.193601702047636,0.789161096678532,0.253260771186784
-1.00003903551155,-0.00054080944747716,-1.00322189416956,-0.0959930434333359,-0.948948150664823,0.00788167683897318
-0.381983018303615,-0.923637546732895,-0.314718435459692,-0.827699790039549,-0.315417641696376,-0.915170213271983
0.999966829588213,-0.000381870782902432,1.0277006113874,-0.0348753993652868,0.9452076461223,-0.142101438119602
0.383408581809218,-0.924327623305866,0.410562209124246,-0.92485138528289,0.44975554185965,-0.795476952174717
-0.999331784443191,-0.000663598033843843,-0.976366723436088,0.0435608892507095,-1.00473320033953,0.0952664923501179
0.925204975777782,0.382702440704274,0.913593585480917,0.326572889602926,0.983422366205729,0.364344142381638
0.924675625476055,0.383057190323627,0.821677145155794,0.441703582001203,0.7579152204968,0.470780348756866
0.70737514489654,0.706828112241062,0.780362463714233,0.697648793084973,0.63727322553956,0.672672771326194
-0.383843797822208,-0.924143331912686,-0.333385263886149,-0.915856479367882,-0.336529414272856,-0.69985929461675
-0.924024140707823,0.381685200792562,-0.979167884244351,0.32938243699219,-1.01057308355619,0.384448256848482
0.706967835835149,0.706688247006429,0.75153440464853,0.644697109162781,0.790680777495298,0.715996165089542
0.923039794354104,-0.382792548124165,0.863987819018129,-0.401155277347857,0.908036583990695,-0.449072101433156
0.924042087071432,0.383561677109809,0.897545288141606,0.437000188449219,0.782653082072252,0.388642415493268
-0.923224550226956,0.381650692031795,-0.859536363498155,0.431766544759317,-0.691193217126372,0.377091233893226
0.999365409378789,-0.000344199187472789,0.964182913866946,-0.0803630686021501,0.84431010864535,-0.107430424723596
-0.922919724019922,-0.382389275036569,-0.960447777007682,-0.368963679371829,-1.02680777236788,-0.423728895106237
-0.922692939078811,0.381485814975496,-0.941790847138413,0.40011140824629,-0.7129058993153,0.459378248816159
-0.999798190858157,-0.00145908050852202,-0.905919200272609,-0.0407312599451653,-0.993781390742044,-0.0942094272031564
-0.924751431572824,-0.382556399213603,-0.944971141619197,-0.352275228532206,-0.962605107383751,-0.441319052265921
0.923911695793065,-0.38282015912927,0.964858836080198,-0.445309051953777,0.973631027589852,-0.490299334319583
-0.923734225834763,-0.38365975547464,-0.929211029465706,-0.378843070429021,-0.912791256351953,-0.244563534862092
1.00091884152628,-0.000207071348319785,1.05574453575121,-0.0783956055657075,0.887330655769275,-0.00257263632315886
-0.706783553242563,-0.707560189486433,-0.642275634066514,-0.623442930261221,-0.584770523667321,-0.429794908042499
-0.705573994439393,0.707011036734438,-0.62266206045128,0.678162628860688,-0.68019484376377,0.703470706057085
-0.922696036505612,-0.382102921206716,-0.828643858172272,-0.290164138820453,-0.838193144802632,-0.215473072124662
0.000620605599164565,-1.0002261049667,-0.00773036879724582,-0.91627939566409,-0.0304180742943005,-1.07311879242732
0.924381994674131,0.381722038008371,0.822797494980618,0.41706168978969,0.846458141079225,0.362936105283618
0.000374493634721843,0.99963507583365,-0.0217775078586095,1.00561997781508,-0.0314169143778574,1.04749059008397
0.923449094572502,0.383361329743814,0.992419555050023,0.383140982286409,0.983073198524275,0.405456933136829
0.999781704267054,-0.00107202279188148,0.996009703435691,-0.0892757375569461,0.996103801037937,-0.0627746148096228
0.923835105048532,-0.381785160224567,0.940544134816864,-0.372832117524499,0.912355269026079,-0.310288226168983
-0.924640111698946,0.383313074690025,-0.943671847069011,0.364620680319977,-0.905179214315399,0.288235586612283
0.706740180397023,-0.707195825350982,0.783766782466275,-0.757223563835375,0.658521541185288,-0.623966459613642
-0.707051844940586,-0.706954725873354,-0.660931145846919,-0.665203456827608,-0.673848519019699,-0.641435041017852
0.707107138001264,0.706348771859377,0.696631369632494,0.675971927281369,0.598357419539206,0.679199393421922
0.923379189554325,0.383564277011106,0.853721810119793,0.352269030520214,0.79228612847451,0.383891263625568
-0.708942977836026,0.706628292442526,-0.710444749049145,0.591027155124173,-0.741171741493412,0.653467961153959
0.998369316528945,0.000831157006881703,0.997438582127972,0.0538340625627275,0.975252450700666,0.022588830758628
-0.924060697156119,-0.382338944649443,-0.980901679120488,-0.380259340896397,-0.87450999189033,-0.374847366672662
0.924161688976626,0.382994450770703,0.925892413335944,0.388909355750573,0.956063386069725,0.36026308631589
-0.923278486569123,-0.382135084347926,-0.891158001078459,-0.336367925282588,-0.903894160051563,-0.320521564626411
0.382957298711259,-0.924048203036139,0.317616150797966,-0.918692157522844,0.190255264683313,-0.86890067395889
-0.706854109506755,-0.707648621034725,-0.725301976117455,-0.62173348707899,-0.687292097053624,-0.526212903892675
-0.382254917284441,0.923162594648391,-0.421781674243189,0.899931207260884,-0.273991396387907,0.845900133776342
1.00062758363793,0.000281757187443572,1.03103945894609,0.00785346349489018,1.04772627198534,0.0739707775264648
0.381042113150925,0.9245601134628,0.316277637478036,0.936824642888494,0.256066131820375,1.03796938487144
-0.383115831744432,0.924139071168688,-0.284317265217876,0.875101393301913,-0.25874481817629,0.947970057390141
-0.707144570520769,-0.706802278183285,-0.68203548875146,-0.683234624518269,-0.596944564380669,-0.641724995342867
-1.00096758249922,-0.00110461506809292,-0.91227396514592,-0.0795206398783417,-0.765776008719343,-0.0114257424858234
0.998595141090281,9.2556561485266e-05,0.949952143997355,-0.0327571351526785,1.2158380882008,-0.0472894695031126


==> Figures/files_txt/16PSK_N=M=400_K=8_rho=10dB_1.txt <==
s_psk_real,s_psk_imag
1,0
0.923879532511287,-0.38268343236509
0.38268343236509,-0.923879532511287
0.707106781186548,-0.707106781186547
-0.923879532511287,-0.38268343236509
-0.707106781186547,-0.707106781186548
6.12323399573677e-17,-1
-0.38268343236509,-0.923879532511287
0.923879532511287,0.38268343236509
0.707106781186547,0.707106781186548
-1.83697019872103e-16,1
0.38268343236509,0.923879532511287
-1,-1.22464679914735e-16
-0.923879532511287,0.38268343236509
-0.38268343236509,0.923879532511287
-0.707106781186548,0.707106781186547


==> Figures/files_txt/16PSK_N=M=400_K=8_rho=10dB_2.txt <==
s_hat_0_real,s_hat_0_imag,s_hat_1_real,s_hat_1_imag,s_hat_2_real,s_hat_2_imag
0.709247007628561,0.70607138374428,0.758080404223121,0.887565935052733,0.924242934257636,0.665068283216953
-1.00041534497799,-0.00133566622876868,-1.02229608232809,-0.140811321182807,-0.871626366018864,-0.184420125668608
0.998546880799109,0.000681326719508053,0.927450527868253,-0.0686995005080039,0.960742372584832,-0.0780538762072714
0.923587009403515,-0.382305103071851,0.964450477679391,-0.25216994641352,0.769693568036854,-0.431145075675261
-0.705266018280817,0.70600634734314,-0.646470455987455,0.813798087387088,-0.71035639745513,0.653383012513594
0.00419050626143221,0.997825033321618,0.129403290218712,0.712472243369217,0.143704651180406,0.903477194157922
0.705101044801355,-0.702069057469323,0.277776764270547,-0.828086253566274,0.374666068573048,-0.584995712023871
-0.00354588858995095,-0.996717075965805,0.00582024427236832,-1.0188397789609,-0.237662238640943,-0.635683647345308
-0.381884335673343,-0.923664098862511,-0.353229918200003,-0.867153026617546,-0.353512899041081,-0.938111814804703
0.707603067169216,-0.705640033447285,0.77333620444594,-0.818674565029284,0.554814141685397,-0.687433908119873
0.707066686808508,0.710090694271084,0.878222422762552,0.69558963708244,0.984025238104805,0.775944052902211
0.384122384521747,-0.927953414916641,0.368021098917377,-0.611513307403098,-0.0416412679395045,-0.675378554023038
0.70630199489798,-0.706512391218871,0.588403300909569,-0.634964771378627,0.40910993749598,-0.523705120706241
-0.925255212966376,0.379625816853883,-0.80972536429378,0.310704819035001,-0.729902611993797,0.282955160336049
0.37939743661585,-0.922367343944803,0.496500659143677,-0.784882212058132,0.262801548339314,-0.680835849744852
0.00610880885879281,1.00459295713455,-0.112132598574732,0.958360730886301,0.044353763783123,0.983289345320107
-0.384361958955223,-0.924878882153391,-0.165247887085531,-0.934161342303872,-0.145551846671994,-1.11852333011637
0.92136153376917,-0.385002796440259,0.844712325332153,-0.282560104464701,0.705017056034965,-0.414955915539976
-0.998262491166916,0.000114866102759712,-1.01874248140232,-0.0331006662807191,-0.806376250452283,-0.129744345060936
-0.000974960354341206,0.998676862804749,-0.145143958444499,0.940760994645715,-0.405263667773558,0.79479905507778
0.00294030351962754,-0.998423007918346,-0.00593875035441839,-0.948016564686386,-0.239346050055805,-0.904478520709256
0.383784823169035,0.923692731824385,0.430241268935366,0.830864830853717,0.393465146247064,0.71743845668007
-0.00349365954926626,-1.00001954810564,0.126990056690897,-0.797273239813866,0.263853748096019,-0.680482258680028
1.00384294094343,-0.000899240178760582,0.886279064028968,-0.207412976909421,0.943377283643273,-0.146731445589043
-0.384697612830661,0.923109135792893,-0.204446669727379,0.876061082360477,-0.332880742891549,0.715255285919689
1.0007821297714,-0.000386882463509389,0.94746516252937,0.0252631669882634,0.62503570985657,-0.134414902529701
0.709610928378099,0.706137915219501,0.614341903941414,0.6921900728007,0.563093225093604,0.728714898686324
0.000298108137864789,-0.998863785099166,-0.00117755801370996,-0.960423502528252,0.186014356215246,-1.0220789050881
1.0002394362886,0.00298635581870896,1.04370396730112,0.00264727011244622,1.08264195448177,0.0385794203723196
-0.380027956938264,0.924310038878167,-0.34795661132521,0.726288981165594,-0.191523786504886,0.966106591318296
-0.997786708689165,0.00377952797744413,-1.04298798959647,-0.0143034150446372,-0.959311541219453,0.0660391126355285
1.00154496705846,0.00104444062960556,1.10523526620814,0.0341615397380802,1.34509012022875,-0.15518655386542
-0.923006178603736,0.385174092758444,-0.964587522785576,0.482373594964204,-0.76178312483916,0.505881087406964
1.00180001202183,-0.00122776855638452,0.865642740981466,-0.19256343927517,0.853846954113772,-0.365432213706585
-0.382304771569851,-0.922652412011466,-0.490610271056134,-0.736701454057138,-0.438850082553626,-0.717072212940395
-0.924481561892332,0.380824478476028,-0.844478995782273,0.350993265680917,-0.794072439820094,0.349983284241431
-0.380392352481872,0.918322289805026,-0.392390300380183,0.831954202589817,-0.487201973082646,0.998953153033481
-0.998953496769809,0.00152940814501679,-1.05562320765723,-0.00838620565054144,-0.829577656786237,-0.0666854703143205
-0.707461285055042,0.701127095374628,-0.730375276375511,0.543195953114765,-0.853239139292562,0.732684108090925
0.70689290836854,0.705018757581724,0.523250950940433,0.738451131759588,0.398883963201511,0.954858834819683
0.00102841125663292,1.00043342944035,0.132427244131737,0.887005006140564,0.108418338157025,0.722974765958018
0.999494017490326,-0.0015095854365783,0.952282583770506,-0.123284305652828,0.810416530819201,-0.0153156671785149
0.381450997556838,0.922725575320481,0.511739593081865,0.858675104157878,0.583563794727514,0.711100188633376
-0.384282198660583,-0.922968182736585,-0.514759529729226,-1.06911079623333,-0.363567592731436,-1.17404485071297
0.921214628873282,-0.384650575016747,0.807008026833745,-0.436845693056448,0.83024730024696,-0.385552793431966
-0.379279403305936,-0.926560485636904,-0.345528400492795,-0.730955520151408,-0.299096923877214,-0.70690484892425
-0.702616050054171,-0.707647581561866,-0.691543359440193,-0.66533371686948,-0.827385951913468,-0.771321029591833
-0.700639937604748,0.709157318088411,-1.05241167370563,0.777738042866061,-0.970560203875842,0.77638464784629
-0.92107989953526,0.381552799841459,-0.891690676700573,0.338991032137073,-0.857721757357991,0.449129136304447
0.923342820790267,-0.385512606658619,0.905036943133552,-0.278931928487598,0.951007867101361,-0.187799326736555
0.707283565526029,0.707454880235665,0.733296691477734,0.736826131804058,0.0980987568180686,0.564402981791835
-1.00064302956452,-0.000978058060617522,-0.974345927300469,0.0844474243033932,-1.12455527915605,-0.0288529091790482
1.00413085993426,-0.0031869227633586,1.0268251369782,-0.0936310974448707,1.11753932821839,0.178442068343894
-0.923047368821883,-0.38280036921539,-0.997591540702965,-0.457061001924403,-0.858449780511208,-0.249592061882321
0.999119995573687,-0.00757917034213944,0.767347887863151,-0.126130160289232,0.836189950375459,0.258601128159145
-0.924285059698687,-0.381389197887862,-0.641550394153281,-0.353428795220354,-0.714802717494698,-0.169713861584283
0.000664131420652777,0.998462015694157,0.0445755582423951,1.03339436428225,0.0407905541180424,1.03066408977994
-1.00015850893019,-0.00170991323308771,-1.07884425495055,0.136604660935898,-0.920889401126357,0.0170495005665439
-0.383774116332545,-0.92450385426154,-0.301761227427392,-0.821722774786888,-0.406476944606452,-0.91188546391621
0.99924539272588,1.63879787715634e-05,1.13097968894124,-0.0519915710019903,0.927836349763651,-0.13667254413792
0.709679758275211,-0.707063660167106,0.654066422068057,-0.565103209860849,0.810254982760352,-0.483424413024218
-0.921507717090644,-0.385535428620563,-0.814683705118239,-0.40573531426871,-0.711297200158816,-0.104227182092691
0.923015635650221,0.377508094750183,0.724322723383655,0.356914245046546,0.890797673917792,0.335356693813703
0.707616121795532,-0.704692476577117,0.679263972682276,-0.530287066700767,0.484761962143102,-0.399484885088671
-0.707552160275679,-0.704905630571578,-0.512203577026349,-0.726656036730661,-0.589774903514424,-0.607909174834556
-0.705829447852147,0.710598987478003,-0.771154057619207,0.71528157146286,-0.669489856417396,0.586209001736475
-0.704981157329461,0.705802645006389,-0.49611381600065,0.711357684802138,-0.460173517830106,0.84250242959228
-0.925542235145476,0.38023691381371,-1.01053319265155,0.440209929378209,-1.03801438046371,0.555855238113152
0.710202894599045,0.709788430035178,0.676870336800949,0.595623343738148,0.759206117909399,0.52232355380498
0.926142577961483,-0.38114507952722,0.878384352388205,-0.140451891114749,1.00667901905554,0.0461729221621632
0.707132343930529,-0.70683575933746,0.588207463078146,-0.74052854286843,0.809489651672378,-0.596203992247848
-0.3824572896259,-0.919361353292729,-0.452063019604523,-0.896997006626738,-0.762503561515291,-0.821612397635896
-0.923779415986118,-0.382976786646072,-0.782158109091245,-0.383760044589606,-0.891588551327845,-0.234782185009738
0.922628760015285,-0.384242726845652,0.92930663883792,-0.322136169304134,0.655123456723257,-0.415687094809376
-0.997995424796078,0.000887199019126217,-0.951082663174399,-0.0138416347329524,-0.89721084469577,-0.113428175814595
-0.709259071439398,-0.707008527870054,-0.637280794189161,-0.675209918259073,-0.74003450646478,-0.64255102765595
-0.385405638864881,-0.922161090164093,-0.351975289207445,-0.615439708299068,-0.253169855128292,-0.842379109631702
0.383564231788977,0.922496471082083,0.207205181752354,0.754752657762742,0.0417734361581782,0.521055403298396
0.388405052084893,-0.925788070156373,0.255310859051986,-0.978488872325619,0.130178174994104,-1.13299641943135
0.919770192844483,-0.38556791643328,0.905353393027114,-0.544440881126784,0.692967692161794,-0.509525532691329
-0.999332610810229,-0.000496279739381,-0.916209250389657,0.0225492652503734,-0.892673056476922,0.332393721203825
0.923415610046381,-0.384408495299313,1.01772763574671,-0.310082708252125,1.03581163064153,-0.183074394294598
-0.921670777960448,0.38280266493974,-0.784835395052458,0.30176947367378,-0.879389785786439,0.128087717594312
-0.924667658599051,0.381808007602426,-0.851168807387385,0.251242883151785,-0.818551143302043,-0.0276529231640042
-0.702424399789899,-0.708667830654412,-0.389232794785207,-0.778544704597014,-0.316869476959821,-0.677426857087437
0.00109457849493746,-0.999548684901728,0.151105622091994,-0.937168778390192,0.140484445416976,-0.997388230736752
0.707197849104127,0.707967331584956,0.84354154480782,1.08295843331767,0.72827191482444,0.747745536836127
0.384025876929163,0.922589701262107,0.297944003119875,0.900722845636508,0.224035478568174,0.421395654900641
-0.384831843389221,0.924186062467544,-0.504768249671929,0.784554383022753,-0.116937676234456,0.707312110456112
0.922231987183544,0.385237099321114,1.00597591016459,0.416878553391948,0.748222609587303,0.662652241075689
-0.382934315102084,-0.925650660304307,-0.459869621970438,-0.973231461517815,-0.646292592917562,-0.966014861563785
0.924119787251898,0.38661202781132,0.92749416024243,0.329336072568239,0.83134170415662,0.621523008746702
-0.702601020410441,-0.708828642375052,-0.791355119205966,-0.453828596754462,-0.606023824524769,-0.456598951596456
-0.70654836696506,-0.707560930811458,-0.73655104193546,-0.542276709146626,-0.447237617623316,-0.692721775225648
-0.712001230449709,0.705976314952862,-0.622002589613343,0.776163651972872,-0.740846091334513,0.839261105347405
-0.380234269148741,-0.926347469843885,-0.251348484340217,-0.814165108231833,-0.890065292758546,-0.700280915077609
0.708514829931163,-0.709431888685463,0.676555922960538,-0.525370433360039,0.477387707070081,-0.417329505602328
3.04564146202408e-05,1.00190268352304,-0.0390837850263916,0.975425162816955,0.012988986178396,1.08526660136363
0.704990250888784,0.707282350163093,0.653119706846606,0.644332438089307,0.429554971155626,0.558868684831206
0.382714225496121,-0.92500471521734,0.467166475424132,-1.0368423831474,0.558701956118961,-1.07392878878123
-0.920895083473236,0.384621687820698,-0.978169134187698,0.491839705085651,-0.9196162520651,0.587908371685459
0.92183749612571,0.383016011753188,0.804617274890703,0.130029997366682,1.11110052127637,0.0365034063176341
-0.710011081158859,0.704082108828344,-0.680893092526383,0.733164378260095,-0.562908707638787,0.647197726910946
-0.921699034079992,-0.384201686902879,-0.631313415878038,-0.361880714974224,-0.62277107193517,-0.140747180269899
0.384608912403067,0.924353537855961,0.383710671770058,0.960010323396624,0.340317612812841,1.02269783944575
-0.704430379061937,0.70531992031548,-0.617538042350237,0.830734022858168,-0.353271473409424,0.895981783383507
-0.383138722123634,-0.924950178910301,-0.325153175232875,-0.846121047944735,-0.310731177782086,-0.687505004202206
-0.707841910040295,-0.70836825869475,-0.671020497367765,-0.594264141345959,-0.751708254065979,-0.764779570088891
0.708852350206765,0.704741969676065,0.448460901879894,0.517580054995702,0.45658660016071,0.364838607489474
-1.00307791472831,0.00183136576982624,-1.09683738778427,-0.164977616364582,-0.864083360930536,-0.361206284886302
-0.000595741305010507,-1.00718709605687,-0.103762647451248,-0.806902976557787,-0.0804529746316957,-0.805313961831499
0.708990124392158,-0.712547847289924,0.816304559613292,-0.974324342092365,0.758925842181227,-0.771146051058119
-0.000621398943037987,1.00002821714348,-0.105717205726484,1.01183245792016,0.0122441048756592,1.01235412547517
0.70518936366042,0.707489889374556,0.719374520036539,0.874456479914371,0.481239192795112,0.999198675474062
0.383648240790509,0.921633951537677,0.543934059819609,0.846170798480604,0.440969139268206,0.801702486680431
0.922518821966563,0.383204491668165,0.756290980443843,0.20778419636464,0.811795134049853,0.0554317455641459
1.00216123767528,-0.00116337436241027,1.01162045552412,0.0737115842955064,0.826223996022821,0.239508864722894
0.92460069994742,0.379999442664677,0.849564954045398,0.392859111877966,0.90238059718797,0.226115477018546
0.925286271112051,-0.383510875355773,0.966601905744913,-0.275964759519816,0.922869055009888,-0.306038566615129
-0.992121069039796,0.00371921619433868,-0.736810525835258,-0.0616866656161461,-0.730030418543212,-0.0912365148413533
0.00203695943229323,1.00038489371537,-0.0303254909376726,0.993690606986519,-0.100581165902795,0.767378210458338
0.382644102288353,-0.92308715083679,0.438193832225116,-1.00034578323277,0.481563297238032,-1.13204141514308
-0.923501429428311,0.382288852889338,-0.847511731042707,0.353788714389846,-0.66096630945831,0.420633409936428
0.000392786257237805,-0.999168463034942,-0.0183334801893999,-0.938135128305756,-0.168719988686841,-0.886613064055937
-1.0033556265676,-0.000423882595806026,-1.16522244541453,0.027220070487433,-1.08268235575177,0.11243794482782
0.384677252477335,-0.923155061531207,0.310394748364979,-0.87592998924376,0.400983637039129,-0.863626519564645
-0.705527427198258,0.702756305604754,-0.823858647288538,0.657656860862737,-0.856899226392918,0.79998720983453
-0.926875694632592,0.385684014311447,-0.920594699771692,0.287914100986102,-0.72242784318288,0.248629719343448
0.999428690408554,0.000106315801565426,0.939208379160599,0.0455462187095151,0.808438010875224,0.236386150455287
-0.38261580089599,-0.923677210748658,-0.446050889549862,-0.896468692624728,-0.425098870731165,-0.945820613031367
-0.00461761251439122,-0.999341263735206,0.00147558730376577,-0.979133510633434,0.0696690988104735,-0.9247383430924
9.72511383925054e-05,0.999183432697798,0.0469950873499825,0.899882999929309,-0.0294962520663544,0.57338892049619
0.923707218359038,0.384302058008962,0.820896087400391,0.559622277321431,1.00889499582258,0.458258254925983
-0.378084913928821,0.922140709462762,-0.310343740180875,0.920253876089977,-0.543058655987869,0.892576464980625
0.70893546161969,0.707417136084959,0.446841678621789,1.06309651539154,0.542998036082136,1.29701107170054
0.382769627381137,0.926147222833982,0.38316495296926,0.989978241717343,0.564877687675066,0.606389467962738
0.706895388893618,-0.706110368255159,0.704600110148797,-0.677722863581104,0.718532183693542,-0.848925530832533
0.382813124888992,-0.922682276329979,0.300240748781761,-1.00973986705678,0.0976095416321989,-1.0999372882841
-0.705297195086834,-0.70756932292529,-0.489896102171933,-0.617362491147541,-0.438873354511579,-0.589581876197855
0.711925756143901,0.708480106649279,0.752355393897272,0.60919840440542,0.388453141926754,0.73851572252768
-0.379926169134456,-0.924946384210464,-0.352747738588695,-0.843440638766768,-0.327528473018054,-0.72496232622639
-0.996720014071497,-0.000224903439414925,-1.08629888405316,-0.00985236151766686,-0.908450946415418,-0.147530815342516
-0.923709664457629,0.38550627771524,-0.828748487784955,0.451659396315012,-0.723612117377754,0.753907888366053
-0.925219904571406,-0.388266018803561,-0.718591211662644,-0.399953086757027,-0.426183994258288,-0.589815225014719
0.706508068840007,-0.707922419971467,0.667199587365259,-0.774619538505636,0.636061098887243,-0.599897029684201
-0.923026129740115,-0.383746834515592,-0.890586936388114,-0.227441234578927,-0.706349230404837,-0.367040049219965
0.924188829911237,-0.382114994384785,0.767300379066203,-0.293124454449076,0.822535454217568,-0.375119498822619
-0.379815298548756,0.923703868681904,-0.432034533812906,0.962627498287209,-0.268094482241611,1.13596926903378
0.706409852618433,0.705982761524508,0.506163432317399,0.768577207269745,0.719687416969877,0.593305410220998
0.382938138359606,-0.924853247478006,0.345706248508248,-0.591694520691234,0.270710285638347,-0.515694843020348
-0.382289298670697,-0.924041386769714,-0.329256698241604,-0.749449045934822,-0.2976849390399,-0.641708008941387
-0.384263683994347,-0.923824704788824,-0.371428614195582,-0.568740313015236,-0.611542918338519,-0.419099740722253
-0.705963197238558,-0.709087930374951,-0.725378380853789,-0.756679990866679,-0.633366551288308,-0.726255690233172
0.92542587600943,0.3825684348829,0.930072720842444,0.319764353478513,0.911239524620225,0.283772024159736
-0.707458979007855,-0.708846889326502,-0.717774663517933,-0.706581442592765,-0.535096752974213,-0.580106258256267
0.383102605271704,-0.923941613637745,0.426040960352597,-0.795554531981728,0.364906678779634,-1.02783081374267
-0.925119409945515,0.382134179712422,-0.590021041789566,0.287370647606055,-0.460852275375967,0.289097100781718
0.387069951702814,0.92393958024844,0.36475517529321,0.794040091454811,0.449932347719311,0.83396257732695
0.709206402011491,0.710074213072547,0.586778951644499,0.55237187770554,0.723221654329904,0.897455824915674
0.708367314566818,0.708114932795622,0.524854517268065,0.552057136612572,0.510735384934024,0.324450034160193
0.002667405529608,0.999325491475882,0.0339488014354852,0.93748809940794,-0.0856793530862244,0.908342767435359
0.923997213657973,0.379987994504219,0.75241929452601,0.00994385205863502,0.889415641297814,-0.028807297876552
0.38326583308543,-0.924102249275295,0.599487801051221,-1.06877730401537,0.785414692281335,-0.905183901689266
0.379868362367857,-0.923473413750531,0.33088586566739,-0.87359866285748,0.282246224063722,-0.83340125529155
1.00018739884398,0.00389363927192488,0.979206264411026,0.187755996612457,0.822654870641934,0.0352851180266334
0.00186264732982479,-1.00170021308012,-0.240870176553324,-1.08639621706233,-0.141951055748064,-0.972068650270459
-0.380152445120191,-0.923472627197681,-0.461032292006302,-0.8977904477638,-0.491384757787629,-0.859767003957337
0.380380479188794,-0.922496191150533,0.216548965867454,-0.623974360318711,0.259677790290546,-0.625492471022503
0.923012493871663,0.381877862830012,0.88694285445531,0.323922603021496,0.788323191723657,0.464889771188354
-0.923623646849134,0.379743803299209,-0.886417333946132,0.512002168701567,-0.895820466011275,0.602166781147838
-0.708512262003944,0.70755105685856,-0.74129865028943,0.862231606435071,-0.783799672132135,0.544843309280206
-0.705914198151624,-0.704352988610026,-0.93205241855955,-0.826659940787638,-0.99989021692387,-0.744455578564613
0.705863949347176,-0.706545151990888,0.546995377410078,-0.675836146965695,0.481441607615929,-0.68685261810543
0.923490059906677,0.384237709639985,0.847414987485575,0.382283458947905,0.750212074735778,0.528612102790069
-0.704869829020137,-0.699989000599141,-0.558716424778796,-0.529537887201401,-0.42163762903702,-0.432437879060809
-0.919786388505524,0.384661018217713,-0.687123850510857,0.429817090692991,-0.666366017240084,0.415625940148014
0.000353858240067083,-0.998046007989951,-0.0535939542719519,-0.932061025198154,-0.11850463405508,-0.719623414971991
0.000260249341850202,-0.999052201442253,-0.0898929319303994,-0.959970424517151,0.045548192249743,-0.886702058005922
-0.997825904036043,-0.00116604580758125,-1.0073392213308,-0.0940829091757337,-0.984069740909851,-0.0135299027408823
-0.380085427105449,0.9230839119053,-0.348244671763947,0.953497252200176,-0.421840899300194,0.830754846362213
-0.000869016025209045,1.00433486379163,-0.0600164621437039,0.971864934626134,-0.172052817383528,1.08330519167271
0.378647371483955,-0.924170953606646,0.375684172835618,-1.17979787357098,0.692782580257794,-1.24877948640846
-0.711167009219392,-0.705906155805301,-0.541217670737889,-0.87845941672507,-0.544561537452448,-0.887418125034701
-0.928740130566734,-0.382869557531182,-0.648884707371983,-0.122863987518951,-0.344218706647036,-0.244097836868476
-0.707609979612375,-0.707735345404804,-0.813728036450593,-0.75584551258515,-0.803833373532049,-0.578530866657732
-0.926057596881467,-0.383955753848237,-0.840938435997095,-0.175476235156689,-0.905241866228754,-0.192128309315804
0.924061312886375,-0.382240981871175,0.87389537094723,-0.435927120002851,0.766048417989941,-0.61739210004028
-0.381822150552983,0.923738338523439,-0.139642249702678,1.15010409256343,-0.456058566946201,1.16253876025231
0.38362392443077,-0.924819195432154,0.318935930384255,-1.0597928492757,0.252905211545633,-0.849101816203207
0.00202932802705481,0.99893332547617,0.0364274468304476,0.989860965409596,0.0673864136009203,0.888872810946648
1.00051286947432,0.00340433510345869,0.786438065933386,0.039323091785418,0.624666741398318,0.0327503622072968
-0.381725959591285,0.920992378848656,-0.507671606360551,0.737593498914764,-0.689204300633353,0.570389435790966
-0.383788406784703,-0.925150205410524,-0.206568916346728,-1.03417192238354,-0.227650718676416,-0.92101408120396
0.382008377602632,0.923077523476999,0.353989969221281,0.866746067743792,0.470613272348206,0.932881519152645
0.382577010006583,0.923918511878178,0.543662624696664,0.910572293881613,0.360112527993536,0.785354699288554
-0.381715644671533,-0.922010985177958,-0.207514631353198,-0.785767708681289,-0.123709506593625,-0.856979692135861
0.924783023083456,-0.38539200237015,0.977585333041786,-0.237836892158984,0.865619285625079,-0.314091005764443
-0.000931125381846979,0.999972931059116,-0.186162498510072,0.872616253001316,-0.235738027979884,0.93437162352579
0.00414814549181769,1.00041321529518,0.174002432888408,1.00888749572192,-0.0152215905638988,0.978741832071255
0.385317219145076,-0.925613535053397,0.612801007899835,-0.732087210575047,0.666440388330228,-0.832959995555391
0.922137153428417,-0.381449299729924,0.995207156042881,-0.320586122381183,0.875809875670366,-0.321149860477224
0.710103755364604,0.70691468626417,0.578340404973818,0.887338447302447,0.496431734810702,1.17526396981322
0.383298802412407,0.924288711738133,0.421392937033859,0.879829308710954,0.469922523298944,0.672781154066112
-0.384842103717312,0.922958909993798,-0.379135341062774,0.822680831400677,-0.462745149513744,0.698577481350729
-0.384036970488073,0.923159777782696,-0.267315792390009,0.718055540108509,0.0707692295194947,0.601926022228956
-0.707973310843906,-0.705694271542196,-0.890382276906465,-0.498200944189735,-0.579494605041497,-0.505135021320277
0.384102547556561,0.927258757184788,0.198679379117952,0.960996211555259,0.300037331883568,1.09033410818438
-0.00185778282907672,-1.00181814370492,-0.266054315937001,-0.701374543656853,-0.176228706060707,-0.837977708594313
0.922172860764935,-0.382662170738772,0.932706262012594,-0.359498954592212,0.877854519737068,-0.4137552708533
0.382708303923363,-0.923431550335424,0.514215843836585,-0.871132335542472,0.498051519431359,-0.850731476175373
-0.707560058688923,-0.709709279542663,-0.82040671361803,-0.598056369455708,-0.784451809062743,-0.703401341923063
0.922035874243522,-0.382378498955705,0.978783964795065,-0.257791351516787,0.90989320101121,-0.362921180781602
-0.385263669237657,0.922513992943999,-0.422913879377424,0.660393796747567,-0.438275238451942,0.764099257500578
-0.00201081485630517,0.998388802789278,-0.112881887373284,0.870663236720692,-0.145624354818379,0.773533337967269
0.706884975918687,0.709891737859457,0.606664207036612,0.565379590006495,0.566204166170758,0.559422449998019
0.381567516252739,-0.918129570876898,0.343919613712091,-0.822242745611809,0.380857448003536,-0.596249788981799
-0.999603963765982,-0.000792141229342024,-0.903462513645852,0.0452908458035932,-0.79469631125319,-0.2280929823057
0.921099892283683,0.38176685504878,0.803412157730932,0.383814429301362,0.990707662183198,0.385613938904713
-0.00177481009347966,-0.999540963974205,-0.149361183571043,-0.951470049417224,0.0213878863411009,-0.921506252797842
-0.998909532054567,-0.00118244283440232,-0.898954260283726,0.00363006631752255,-0.826011953295194,0.254462102523835
0.38160791204258,-0.922177425295927,0.484827900958621,-0.851093808010779,0.323822641865469,-0.59968095267967
0.383072147807518,0.921601134803417,0.411238261774398,0.906276258376365,0.28828838485606,0.975547006703726
-0.927254713381287,-0.385415285870574,-0.888369716096257,-0.302308616299684,-0.755077615805652,-0.0119048284501251
0.711914455705736,-0.709278420005869,0.613441500123823,-0.459876474301988,0.634609683246305,-0.638284607493209
1.00114776226707,-0.00293291387182575,1.21041074518222,0.0397905261757716,1.07917832001804,0.270782246938876
-1.0008988270653,-0.00208469510697881,-0.903029715263348,0.0568854772950217,-0.930509691871074,0.335278814403363
0.00187537853817284,1.00038956107127,-0.18251244508892,0.877597222748898,-0.0780520799240176,0.700874144812673
-0.000186202194326527,0.998482373659388,-0.254433936531818,0.799088706958934,-0.148892759775745,0.766502552312392
0.704857927877007,-0.706590593955367,0.742170781435472,-0.710499077868745,0.611694104533008,-0.791181590194686
-0.993785869414005,0.00179320652558841,-0.982989402441182,0.0157403181073977,-1.02886866911704,-0.0800377259779621
-0.706122228229101,-0.707984050661536,-0.634229189883198,-0.642624405774901,-0.602558949329229,-0.595431508024485
-0.708478187208141,0.713142241384571,-0.833656489240735,0.812203723159441,-0.735287780295922,0.584862562359057
0.924740673060341,-0.382349552760321,0.968623821660816,-0.450787733168997,0.965434980769229,-0.0277163435921001
-0.383514397435079,-0.922511075691131,-0.376302889659085,-0.903811789584033,-0.326369281386358,-0.643819000393727
-0.00226441160856856,-0.998807796634663,0.0205011359964305,-0.95357338220998,0.184313390013488,-0.95834042990125
-0.382986259624199,0.926795869111144,-0.334661682762694,0.811474500182164,-0.277388282411902,0.77090365461793
0.923793611219073,0.380186123959836,0.755569302666076,0.503074906357195,0.800797235782871,0.343768825420959
0.00299071287197036,0.999549679968998,0.0236995226088496,0.940881295877601,0.167422798447766,1.21732340666743
0.707334699013673,-0.707494210419928,0.585337748088439,-0.693361709433076,0.65349199161078,-0.60556336752815
0.926181959034675,0.377397498375493,0.903517054515765,0.261562233318753,1.06383810127447,0.548260311387406
-1.00035283460684,-0.00040382437061144,-1.01848864711313,-0.0832695978419474,-0.791905956362654,-0.141843771335968
-0.381811649387941,-0.925666220429596,-0.374372689198039,-1.00530795689315,-0.418296201878144,-1.04891010531222
-0.706970832734745,-0.706050509727822,-0.614184518485668,-0.700791087880418,-0.850362732802657,-0.704720778092763
-1.0019830524951,0.00267525775715177,-0.965263600514748,-0.140895121371834,-0.904022290929384,-0.0887870725819914
0.708543486356404,-0.708972574781292,0.517980006384435,-0.572584531334087,0.271857484972771,-0.656411384748582
-0.925035421022146,0.381530267141891,-0.842346508618204,0.385409104780182,-1.09348314280655,0.313360703496099
-0.924583434680196,0.380251968664967,-1.01092495330338,0.577742110137613,-1.04487756897322,0.290134005543773
-0.920658830235225,0.378707998252227,-0.722441833840381,0.321210496368381,-0.74555763039868,0.313322652117684
0.707655021131107,-0.705243405735402,0.623266459286412,-0.688007145910525,0.559643223255781,-0.678627980646033
0.922131568198366,-0.384981541520304,0.971162412042407,-0.376702997561633,0.80132580871866,-0.290398794125035
0.926896304173283,-0.38095093104431,0.794625523495458,-0.147673736580915,0.913174706955135,0.0167683817863577
0.709949827496264,0.707417156545325,0.830158590144955,0.740654556513539,0.578685792738908,0.77329568964722
-0.382900394718089,-0.922857529971962,-0.358012091830348,-0.73183407729778,-0.199851491023646,-0.94836827902438
-0.707728646059164,-0.706417508002734,-0.9039272957291,-0.900646787565601,-0.978297443568064,-0.819642657932181
-0.997147555499373,0.00314784361260053,-1.18766896472681,-0.0920223319105498,-1.25083753575934,0.293699049223069
-0.378904785366486,-0.922340887498407,-0.29345666993195,-0.662019592540697,-0.191935894731794,-0.616517898312453
0.924966230723979,-0.383645658251695,0.841559153057247,-0.350508095185502,0.895792153406213,-0.444663604733499
0.383438238153697,0.92296205322159,0.300509078613745,0.922719143953612,0.217157860185949,0.59618242806518
0.924615623893246,0.38126240776995,0.853285062152735,0.50160003449586,1.0024247383864,0.598104894271418
-0.386921515956798,-0.920118305923969,-0.263121167117811,-1.04650181127671,-0.367129978427377,-0.907330276076888
-1.00046063067044,0.00018803497682188,-0.890311727503431,0.0920528017353841,-0.780083018557738,0.00925216015135764
0.705215370836692,-0.703039563674927,0.83243718573484,-0.874225429016831,0.692757778009441,-0.963991640446934
-0.919758201552081,-0.38513256426718,-0.938861798406899,-0.297872419496864,-1.00881960471596,-0.417087002480769
0.383404831116319,0.922841418997787,0.255657700739903,1.13483920136955,0.138066811489161,1.17002257663616
-0.924146643241824,-0.383884423520967,-0.977664880041681,-0.375464022706758,-0.926756723032366,-0.349345845220853
1.00094841658806,0.00140610275005861,1.05628544809674,0.0516511766623917,1.20578988679787,0.0634009429734385
0.385106387321127,-0.924614847500152,0.419299087345777,-0.813533286739313,0.308233403831488,-0.858570167055401
-0.926021470763466,0.380834063418904,-0.827532291488277,0.410755278126051,-0.67609831399535,0.242627589663418
0.382084885854373,0.922690121494444,0.440430558145919,0.753178378102215,0.25280712444672,0.690082975785604
0.920648945752424,-0.382508588274894,0.901169353942743,-0.147272511619632,0.835961627026081,-0.164791278408814
0.382343491318755,-0.920717356571889,0.378146326003039,-0.659986661838782,0.288568530310272,-0.612677192494946
-0.706609185613141,0.706806463325881,-0.70509801080925,0.552180206300737,-0.732500604054461,0.436367917492763
0.922191620061529,-0.38350551367442,0.834308234685625,-0.31081974008672,1.01466876214198,-0.186321369148169
-0.708228008739307,0.705432440605562,-0.74849283268729,0.768287589310748,-0.776601863361603,0.489551299452527
0.997914056087682,-0.00211204838841538,1.02874006302202,0.0197909982283276,0.973058926755879,-0.0471486235047105
-0.924290870171087,-0.382816689843356,-0.958031258858354,-0.180369904026145,-1.00085379646425,0.00540673259766401
-0.00191623536784062,1.00366261679858,0.105592787280347,0.988136915352164,0.148092994232075,0.984258611888038
0.706061027017692,0.709534099959461,0.782908726362522,0.74148765593463,0.640701407099545,0.614775988524808
-0.00175874006762688,-1.00186485919729,-0.157812584497153,-0.812844961165354,0.0414161154108728,-0.62942417894925
0.00397451531312974,1.00054303816419,-0.00316701658939217,0.727345260801154,0.0340403640034911,0.809087743165462
0.705210547146123,-0.706631862857259,0.737142006447045,-0.711597951741472,0.711930817089427,-0.422477068135411
-0.92510287808692,-0.38303484286533,-0.889127685815182,-0.315111730537568,-0.845208615660517,-0.531129877706114
0.381892683129198,0.922260602099419,0.286693293185165,1.01463856473014,0.74160044444919,0.815974381386699
0.708387019860597,0.707596673727813,0.808563763738543,0.65009487362888,0.422359679895829,0.927185350670511
0.708301629021562,0.70523071788952,0.516788926252468,0.454819677833844,0.800390106953252,-0.149773051047202
-0.924071480776096,-0.38213560050892,-0.827062138672177,-0.425748836949044,-0.618216730805308,-0.581411769489886
0.381458289378913,-0.927101037707673,0.45767886195566,-0.822484958388142,0.0308408148260331,-0.825010286729259
0.707698040278189,-0.711643856923574,0.814503437839114,-0.903662435131239,0.66934558665735,-1.04109436326428
0.381583950115396,0.923082765961132,0.460155343526112,0.833571642085191,0.248926066193089,1.02972417729128
0.000520694207236152,-0.999926882329005,-0.136945336531606,-0.989318434386252,0.131311873365689,-0.871200150437833
0.380287392881602,0.919644879635767,0.461680953678519,0.812461221633793,0.190382368877371,0.619869854779697
0.923685569117666,-0.386322893441143,0.939594268316359,-0.595977116157915,0.690395634880453,-0.833792003496388
0.00101504605834968,0.9991874331164,-0.152253361469589,0.9591293244999,0.00527126114944443,0.778009146810276
-0.0036529604085336,-0.996672271006119,-0.210449533497041,-1.02514415524389,-0.201481584629129,-0.84346574403339
0.000480383081845446,-0.999387555864073,-0.178457885345696,-0.944511246421585,-0.359378115668752,-0.716518863356308
-1.002857943641,-0.0016669271357668,-0.881658259286371,0.0566387940744498,-1.03034974870647,-0.268437920251331
-0.922368602386389,0.385005848265838,-0.923496437511713,0.55577966385755,-0.784798708971398,0.606073282950803
0.382814582488519,0.923081002720585,0.490093674864981,0.905974182523289,0.40718222248679,1.05868401380684
0.924083084328495,-0.38375040483283,0.731538773254998,-0.185627567202263,0.602405897936299,-0.476696402223179
-0.382246722995773,0.92235039732779,-0.129605600653115,0.855509049919273,-0.331400788492706,0.740459806250106
0.922581755896145,0.380264655518408,0.81010026881892,0.362991930698767,0.820594312167735,0.124988876063122
0.926179369760045,0.386093860257574,0.734423057638923,0.386792875281849,0.629912942951419,0.258876026015436
-0.70600346342194,-0.708276890880885,-0.751130355969182,-0.569605562933629,-0.488864855656555,-0.498572680664493
0.379738801417989,0.926680402611805,0.306388224405043,0.931643122878282,-0.049641074734312,0.715812940188119
0.38306774695276,0.924698748289246,0.321657554682955,0.934836866879377,0.3319651760845,0.911170390446114
-0.706734509726544,0.706634389723594,-0.791199895301765,0.68462808619253,-0.743852335150409,0.587067963226054
-0.381923468388262,-0.92566697202529,-0.541315285154483,-0.814281475147312,-0.580400078300324,-0.725895680712111
-0.000219207837402546,-0.998141594685461,-0.0775438551991459,-1.0560189285279,-0.19645610141221,-0.945159544646843
0.927317350432465,-0.38273476123742,0.706359996150739,-0.379262482906307,0.847332036266683,-0.28201694133279
0.9998047117598,-0.0021076663132153,0.937744308229627,-0.0152072045879551,0.97571197337902,-0.0410166125933472
-0.706816858197086,-0.707259317538413,-0.714186552990508,-0.468636154814143,-0.508316050435644,-0.672127435373514
-0.00588831000827062,1.00335016082273,-0.102874663265839,0.908944952831319,-0.0527268932212477,0.89712081036292
-0.708086670259608,-0.707576276386293,-0.725386976364577,-0.642830079308728,-0.580587514487597,-0.246354457725415
0.381058920965033,0.922789048408496,0.272813467026557,0.863322176812392,0.265663405970359,0.761234751410832
0.70590431134066,-0.704757543422867,0.90973712867933,-0.69798032947761,1.10843301676802,-0.592078125152889
-0.924820667232318,-0.379985897922109,-0.958323005095382,-0.417771152752711,-1.08009530392438,-0.216264016116695
-0.709429160846472,-0.705804698489273,-0.345363324352211,-0.565370112059093,-0.717683930002272,-0.806482082415189
0.385320586781501,0.926919017112831,-0.0225333495279742,0.686703543643033,0.0987788523432683,0.798877679449407
-0.99839993119351,0.00253892629387269,-1.04291433237487,-0.0211607722120252,-0.721216000803875,0.076828860033026
0.00360616235403419,1.00167823064629,-0.0635252396702477,0.910337756715911,-0.0828227946877318,0.721853710386159
-0.999676371301902,0.00119534856092212,-0.977984818483441,0.0120610274452476,-0.68485676268689,-0.0210079746022027
0.999236983802166,0.00351085450060059,1.06613403871981,-0.153201031464368,1.04848677262417,0.00124302803486721
-0.00146172121248801,-0.996047591935563,-0.141915441689505,-1.09724762005192,-0.187168020003514,-1.11741544725812
-0.924026363916547,-0.383969867232165,-0.88351429951518,-0.154817074016107,-0.972843056981373,-0.247574727508453
0.379440182356344,0.926202284658272,0.501878040750835,0.673774996611084,0.409827324967765,0.755456104655553
0.920145383756849,-0.378695485545046,0.759628365076445,-0.323583010903842,0.931107165103294,-0.501323047423821
-1.0008072199098,-0.000340051984325445,-1.10152741351141,0.137489226394196,-1.0073257602136,0.285828258053551
-0.998670764716482,0.00242709183226844,-0.939792446388231,-0.119805101237828,-0.650920602812708,-0.191082331867433
-0.00031207278903562,-1.00084568189216,-0.0393865377954552,-0.819041040534014,-0.162603876798136,-0.784361097074856
1.00072051597699,-5.33980746715819e-05,0.996358123431181,-0.0101230158060092,0.828777538879754,0.0379604498721725
0.704691752777734,-0.708490719008219,0.71644138829321,-0.907353889528794,0.737558266696538,-0.94111275150245
1.00048449460957,-0.00451212738219572,1.03351903439231,0.0732780677868999,1.09814568761092,0.0345913451255637
0.00133960922917173,1.00061806591606,0.284378283065053,0.976426032030954,0.285402715207737,0.966755209764679
-0.919924963147315,-0.38446595677588,-0.878082884114739,-0.451480900370211,-0.705660137291758,-0.380638146610244
-0.000452589506040881,-0.999739793724591,0.0936361528832074,-0.797269823136367,0.183433674239362,-0.812105470481226
0.377041283731662,-0.925865008053314,0.251053214509996,-0.991855004918606,0.265202301515954,-0.962367533619699
-0.707304291125767,0.705917024988202,-0.558414558132106,0.744014970737524,-0.611337048758514,0.669164212590634
-0.381133220919221,-0.924808575158725,-0.314864949905232,-0.902472859706232,-0.0362674731297109,-0.842231826542388
0.923224336324721,0.383472177305455,0.920108575601983,0.448299922150205,0.849556098657863,0.483676556685295
0.925863204097618,-0.381685359139855,0.932338907660087,-0.448995105327701,0.901950531708456,-0.472461494079286
-1.00219233497697,0.000233515446291795,-0.970266524101204,-0.10776492139917,-1.04139921145913,0.0872135821862785
0.381800883157447,0.925698249667155,0.175277407050218,1.00424275264817,0.307685802809381,0.963371377215671
0.926071538787121,0.383464101098168,0.907224230826513,0.359165491822068,0.669391152291489,0.463328487492957
0.381952700917642,0.926484811065073,0.549869213340571,0.767986177495784,0.590737124261948,0.635991043209197
0.920896419740161,-0.381539888751082,0.855346172673653,-0.329247594743711,0.726593469501575,-0.0803801902442695
0.00100641331847543,-1.00094063169257,-0.0901878476664485,-1.01492026222294,0.182790132692914,-0.89194836252869
0.92453970199231,0.387736402577572,0.705930145672203,0.488427663039088,0.706297769017804,0.302009796994029
0.706090070551077,-0.711128988297953,0.872999205575322,-0.724777893451375,0.974391231873509,-0.602985025595878
0.00208398118216226,-0.999394040152785,0.0388198932182296,-0.81323729216858,0.274584393712389,-0.645821613651988
-0.379539325073828,0.919922737681696,-0.50467989453114,0.80773779956727,-0.318746951029829,0.850611868075531
-0.708234511124928,-0.706418005350303,-0.525124361682699,-0.589886622627231,-0.739899199416171,-0.690976536146812
0.922207934018718,0.384620655367691,0.850073311651999,0.433283525585056,1.1907372979011,-0.013845516455869
-0.705406791770946,-0.70739185640027,-0.658981468679466,-0.71979905309646,-0.802636547577144,-0.775374985018624
0.384450495431975,-0.92474370791229,0.340540739291762,-0.972717595382356,0.327276955344268,-0.954677411680603
0.923662291205114,-0.38100267469713,0.768180691554283,-0.212929425429083,0.660000175621602,-0.228685675933243
0.707181166481857,0.704851230171799,0.547548927707033,0.582040115970426,0.520424054358832,0.703408299470925
-0.708034236456289,-0.704854395369523,-0.557445375438835,-0.638410550300403,-0.466701334602606,-0.597064159546334
0.921220944289011,-0.386519254400495,1.11291488545892,-0.373048964606925,0.75970438486688,-0.119386104178114
-0.703089053408786,-0.705834691979226,-0.596439865471751,-0.601597773660502,-0.477676806320226,-0.604434286692188
0.709803318597254,0.707711382093036,0.435392328949644,0.706313996299832,0.735359352765139,0.48956629552191
-0.924373215900705,-0.382947878031955,-0.96595550431588,-0.321976981626951,-0.960916373761402,-0.0503727898620923
-0.997996366036941,-0.00062864674047931,-1.01763161094829,-0.0376798327035048,-0.967020120312641,-0.0349415165524898
0.386100453513609,-0.922092938646884,0.394559451116849,-0.941978196711174,0.256851457667374,-0.934592904434668
0.998932101829882,0.00206346330419309,1.00310270850758,0.0176918427730009,0.886137737855561,0.0564882635878982
0.000543660565069807,-0.997549487932958,-0.0626788620165382,-0.949312895937044,-0.0625754709588325,-0.916523302050932
0.380894644583588,-0.923267653634323,0.296125128031396,-0.84801112129725,0.407322439206785,-0.839469349863744
0.999301716167736,0.00135451878415629,0.931522090650348,0.134069635517898,0.97942729064066,0.236029751825454
0.000401959623292161,-1.00072547209822,-0.217234340305204,-0.768364971280882,-0.152502225346848,-0.667516617079255
-0.381915274548574,0.922504068106461,-0.303787016445215,0.915687071076165,0.0583128478391886,0.726980236414507
0.998620299373075,0.0021167487347714,0.971562516126731,0.0176338650357496,0.978650654265933,0.194812280820446
-0.924971181744102,-0.383308929676478,-1.05955928222851,-0.384693881244082,-0.939671146228007,-0.281195691717412
0.706738895992141,0.709082816818147,0.659691018007433,0.668537461471205,0.59375730406983,0.400281975307469
0.923801126399215,0.380455316046733,0.819993206510119,0.161247960768333,0.861883880348732,0.189790363206339
0.381626260636054,0.924144880953258,0.423934167642365,0.8993383406088,0.382948146233911,0.809859366949411
-0.384073860627031,-0.924290598026422,-0.315393528873693,-0.760834204897041,-0.593397492750724,-1.0843595095116
-0.382423053304729,0.924388449575247,-0.214074611884051,0.941479069495805,-0.218465755803958,1.00987989405879
0.706707114458086,-0.708111297988247,0.809373085505896,-0.630168616798321,0.895047742494994,-0.516806015988569
0.922480121678808,-0.381563766829774,1.0012504338351,-0.489287006259244,0.777273193242016,-0.473244526196905
-0.703230740391809,-0.706833311637231,-0.703933724350157,-0.523669624068816,-0.833170819253053,-0.608611630339625
0.704952177501729,0.703559998947243,0.680503674273915,0.527380678617169,0.560068730057856,0.516573405947741
0.707352934551337,-0.705231384125021,0.623496042910158,-0.716994402245942,0.849397570021421,-0.846741522321563
-0.381297719542796,-0.925397750513595,-0.16963744850466,-0.716807072115413,0.115824716751049,-0.599753329443188
-0.927597299682733,-0.38257664463056,-0.716694502660671,-0.225344351144736,-0.669187566138217,-0.0988965013504441
-0.376938796363772,0.923716599869982,-0.155550992049147,0.953712095370195,0.145004342851413,0.870782217196844
-0.381880362370431,0.92346252170109,-0.171559599543678,0.835548541343567,-0.153421344018161,0.66070489386337
-0.92692026789369,0.380267606463062,-0.891458659909067,0.438911619074843,-1.07612180152316,0.301565123253642
-0.926698383768018,0.381864856998513,-0.864649931707323,0.273147754115761,-0.941095930770453,0.234209453006942
-0.384636917469629,-0.923452371098604,-0.337588316328495,-1.00068794673662,-0.543528519267314,-0.931513660595017
0.382812934241588,-0.927082458234266,0.389089871361218,-0.912324641849268,0.473883479767749,-0.713698339214789
-0.00199699077416964,0.996270596129528,0.111700588728433,1.03316858270687,0.0282435764170981,1.07628214862099
0.923673719905236,-0.383330468528751,0.931888519255056,-0.332947115139192,0.743768113004408,-0.208805524312222
1.00389037487139,-0.00396125208712974,0.846842021123111,0.149610236516166,0.840204596568849,0.0802547970503511
-0.38305372340682,-0.923149942319059,-0.294765850092461,-0.878472766478467,-0.51229753643622,-0.877026776901513
0.710464094061109,0.707107479181558,0.710681067989742,0.674493390997582,0.591444682156026,0.497325741964137
0.99965283304246,0.000571123961853876,0.925452521248311,-0.123423861148685,0.897264569852834,-0.25817258290732
-0.383624204015904,0.924254744697042,-0.318320109648311,0.689745321002654,-0.420247582870003,0.524325007404138
0.920804671701376,-0.380642270046194,0.729599588111573,-0.411312576973684,0.682446548221498,-0.170146837861549
-0.382052638897757,-0.923179544050311,-0.374232582979086,-0.854026893804829,-0.364204494569435,-1.06762488232072
0.382505776595643,-0.920294874167013,0.301976374550897,-0.839276473950339,0.409113847831351,-0.79067791816768
-0.924726888578441,0.380323207437523,-0.926967544111021,0.480449786762099,-0.73762818731022,0.571767670792995


==> Figures/files_txt/16PSK_N=M=576_K=8_rho=10dB_1.txt <==
s_psk_real,s_psk_imag
1,0
0.923879532511287,-0.38268343236509
0.38268343236509,-0.923879532511287
0.707106781186548,-0.707106781186547
-0.923879532511287,-0.38268343236509
-0.707106781186547,-0.707106781186548
6.12323399573677e-17,-1
-0.38268343236509,-0.923879532511287
0.923879532511287,0.38268343236509
0.707106781186547,0.707106781186548
-1.83697019872103e-16,1
0.38268343236509,0.923879532511287
-1,-1.22464679914735e-16
-0.923879532511287,0.38268343236509
-0.38268343236509,0.923879532511287
-0.707106781186548,0.707106781186547


==> Figures/files_txt/16PSK_N=M=576_K=8_rho=10dB_2.txt <==
s_hat_0_real,s_hat_0_imag,s_hat_1_real,s_hat_1_imag,s_hat_2_real,s_hat_2_imag
0.70776108629066,0.706567955503596,0.680707775301245,0.791035476335409,0.669858695285097,0.722409088998775
-0.999876144965454,0.00333758902235636,-1.01660232622469,-0.105649429298468,-0.857099319977837,-0.0180273749177346
1.00030310528576,0.0014367645389536,0.93372911662724,-0.0491107629293164,0.747856209364055,-0.0255311067794295
0.924623832506256,-0.382223177277088,0.986512418503023,-0.279211864870125,0.92712832101076,-0.363704056762279
-0.70897993787711,0.706104972499138,-0.73425989145886,0.775908478512511,-0.712722015574591,0.601312389682077
-0.00018931150320594,0.996991666349228,0.0846481364913426,1.03510520018518,0.108970159609453,1.06031073649368
0.707981495718503,-0.709666637397125,0.608609549069717,-0.615139280330093,0.88784380115976,-0.572378112968484
0.00024974073778218,-0.998006149542097,-0.00136382923105916,-0.826329555851253,-0.0522982544551455,-0.821579804325359
-0.383106945339573,0.924687727316479,-0.275475952553438,0.976030327040919,-0.318981038350726,1.11693795067033
0.924516256803992,0.381728216187613,0.984332223118633,0.316024055383213,0.849251671712985,0.403415126651951
0.705103727409724,0.706350480249085,0.766518342862989,0.586436255853237,0.477811954155098,0.574281554236637
-0.924866669116837,0.383800765125891,-0.839250880841885,0.211091186287061,-0.817467424302626,0.407115823866026
-0.707347343726045,0.709345139245465,-0.70995662694278,0.479618953102293,-0.774812998659702,0.580610355158243
-0.999452204082465,0.000651551086532462,-0.998873946127681,0.170179870503817,-0.901792912026475,0.125022455301187
-0.707779062626096,-0.705793758604976,-0.721029777599871,-0.852749221866938,-0.590042848230578,-0.617257100706418
0.923837783037423,0.383902059455438,0.884020159493678,0.395325498790605,0.828990496874589,0.236848468596806
-0.922802581134037,0.381228949824216,-0.698383858354741,0.346822292331819,-0.748177411574842,0.449731477630748
0.923566530240961,-0.382243898973217,0.918882496828961,-0.412223556601705,0.882358632492518,-0.398429741478253
0.382944116960901,-0.922604432298391,0.348379799793081,-0.988282743929833,0.394914686624752,-1.0894575340739
-0.706041295500579,0.706665491326746,-0.79894548955636,0.724820152987902,-0.585353579464713,0.591946019541679
-0.707932984752574,0.70882939599059,-0.670804999183038,0.771936002194893,-0.666415705517914,0.730203966083102
-0.928224041256485,-0.381933150410999,-0.920832111420023,-0.231882282253369,-0.853208784142184,-0.267703574885848
-0.923299658119297,-0.380679273336897,-0.985085473583943,-0.207605547618179,-0.933945813852411,-0.17098607771816
-0.924613614604028,0.380497171939893,-1.03226002017952,0.389936399851075,-1.03210727598772,0.263301522995979
-0.925208574211889,0.383395795776058,-0.959621091253898,0.391324001542087,-0.96511556896036,0.232183032139779
-0.382006262942853,0.924008580413007,-0.44347103189097,0.819880789562975,-0.336713162505942,0.805352254271817
-0.998368745961975,-0.00134928063077412,-1.00587912314011,-0.144165153374967,-0.985481321828324,-0.253129333887707
0.381159154311597,-0.922682255967207,0.232416508742395,-0.946817319546183,0.108245106864512,-0.950334637635941
0.383171375864443,0.921637403153025,0.279917991157802,0.986487440474735,0.215637928875615,0.981440793203478
0.705546412100495,-0.709742290057726,0.729728827338595,-0.579991197947943,0.72044204908418,-0.460465205698035
-0.382403009898428,-0.925073612952808,-0.291822454847189,-0.840091866420917,-0.292303585568954,-0.948490118489537
-0.922678261411968,0.384150633536335,-0.888353921151527,0.372309221588907,-0.817812945515856,0.382010543427865
-0.000302157347933905,-0.998914955569235,0.0579264905954206,-0.949024511768004,0.162328930977402,-0.839181258992235
-0.707033912509151,0.706325018453296,-0.795941239930008,0.568710789254735,-0.758505399246434,0.574701135333545
-0.707805302583087,0.707774315744809,-0.673546823632114,0.773610524774378,-0.78150532803288,0.818893670679974
-0.922956498229955,-0.381931795842549,-0.921711127913995,-0.152614062453315,-0.84322710737089,0.102617789638834
-0.380976649418762,0.924084798088642,-0.526700007720106,0.822973897661511,-0.420204038074779,0.862638476573027
-1.00003748071611,0.0015201436783575,-1.09017904478612,-0.0711912416022627,-1.10420998500828,0.0134786006021623
-0.383093227228247,0.921829410679294,-0.353151344996838,0.831467931136519,-0.282948799098412,0.594544182262113
0.70820589362913,0.705169594397175,0.881409113551463,0.932990914146585,0.799447702154693,0.832912774287974
-0.923752680330015,0.384100729687515,-0.987471190250973,0.445133744011511,-0.924577371773395,0.536497726800524
-0.707130684007858,-0.706032018158994,-0.785788523347474,-0.689858709289507,-0.920896389675793,-0.682039443203166
0.707212382325323,-0.706517538410834,0.54290436338692,-0.691969002650604,0.636694770533373,-0.469950833598397
0.706322770974142,-0.706075598827095,0.674280607734612,-0.822543478071267,0.758830525871323,-0.794751265973621
-0.707175832318218,-0.705440221757226,-0.639718682197016,-0.548402574502743,-0.71980588541804,-0.371036515360062
0.387807104504418,-0.921680669004435,0.49678573109555,-0.78112726750471,0.309153928508937,-0.936135188398785
0.705511968211251,0.70876541473389,0.713110523530468,0.592746380788123,0.506102391359175,0.35191754090324
-0.921330308359734,0.386068551734989,-0.840346119101213,0.47173029568272,-0.700886770249451,0.196130402110774
0.920233338861636,-0.382664257842719,0.896130925494219,-0.439139439115272,0.77686877480875,-0.304583927586681
0.382953205980768,0.92705534257232,0.155826456014888,0.93038887878127,0.171108092711482,0.839494258638674
1.00066188178377,-0.00251289217459783,0.971175106882932,0.0585182880951883,0.941659135022332,-0.201262132315022
-1.00010437655566,-0.000986670509429726,-0.839463346998347,-0.0256143102913572,-0.871278259934848,-0.0721302136827199
0.70579365518642,-0.707814288329531,0.778459195695885,-0.44072173221914,0.750132392146159,-0.55915869907432
-0.381010727003059,0.925113988043703,-0.408530250855633,0.978099204689986,-0.449385541076744,0.858323889156645
-0.924967921622106,-0.382894495114378,-0.770287232975274,-0.281925392808817,-0.918549750109048,-0.270065518653162
-0.709506641879762,0.706684871644572,-0.774157692217676,0.805967681591536,-0.798685233251712,0.750503421859921
0.922638944185924,0.381252465948431,1.02149149437659,0.329225899244367,0.935638802814943,0.533134069000049
1.00139156373558,0.00268860617606175,1.0438007401465,0.059407057232736,0.886364333849425,0.301963915519195
0.383920380981052,0.922662076415133,0.348990076216563,0.818088591683024,0.30723193491833,0.948698603711285
0.384654164328383,-0.922486933974332,0.262546633787555,-1.00607307703945,0.296098184030401,-0.96045686680864
-0.706578835738519,0.707697137857883,-0.837066530960309,0.504286605459536,-0.666315482384465,0.654204209071409
-0.710113637137074,0.7084149906412,-0.738054522478683,0.882501849841413,-0.749693192102951,0.92326913936535
-0.00120752653594757,-0.998135322481663,-0.152342510991723,-0.740927323022174,0.00304600750559714,-0.404271825745043
0.711725433161592,-0.706848151550805,0.854419794706864,-0.621691277987105,0.586686844645129,-0.598112361176066
0.000430674087652942,0.999789685037018,-0.0388294709504634,1.02761967244026,0.107649047170429,0.993392951540045
-0.998698418427573,0.00124555510519235,-1.0855918557971,-0.184208125387077,-1.13637220372405,-0.114152074472389
0.383411576358258,0.924364565431661,0.266256553169015,0.898962610849015,0.10030612757254,0.854827249056599
-0.923159720492756,0.384015937063248,-0.822258174610058,0.417394525122745,-0.788336086615119,0.335549664090853
0.38183228982554,-0.922751124935809,0.244991150002453,-0.65028680214104,0.27871299087039,-0.631506690212769
0.99694515583994,-0.000994020678557556,1.01077806754393,-0.143776053016967,0.939275862056851,-0.293198582792268
0.385498425432048,0.924712120339125,0.31883292341923,0.845346205846982,0.401734080815087,0.80172856876135
-1.00235957720335,0.00210666013373367,-0.965187764754484,0.198717867263043,-0.828365159342321,0.0986854324241584
0.382162148054549,-0.923576462293298,0.267656161907096,-0.945529047679644,0.157606934473408,-0.915030763269552
0.706949400921841,0.707724622638676,0.690505522982857,0.626909794515484,0.66771015539986,0.813395015605861
0.921782785959695,-0.384858541550431,0.894914792445205,-0.365243268635173,0.811570981613733,-0.359599564384184
-0.923879015173336,-0.380981713350478,-1.06307987226147,-0.243158413627316,-0.911159763916217,-0.33605308006023
-0.923431877585539,-0.385441751377761,-1.07610765834449,-0.277300553141916,-1.09819454061178,-0.357267973974636
0.922851954999859,-0.3819082527683,0.843728018216399,-0.370621960031668,0.852433097327514,-0.411615858265581
0.381947872191492,-0.919516653868575,0.228219543465014,-0.853739501663193,0.13510058479061,-0.768776847611332
0.000828396255262692,-1.00265890000582,0.0634585294377058,-0.929180714673533,0.105381886342756,-0.877305497937616
0.921893372259284,0.38093660403653,0.932156293471464,0.298670195798544,1.10530054039086,0.296106661591386
0.922626719435552,0.383658430472231,0.8034996439407,0.522675990728493,0.743981855282764,0.492330921183468
0.707078114478612,0.707772269765282,0.867819207178316,0.576148792409278,0.649729641735988,0.529429953998959
-1.0012127800609,0.000631603229799589,-0.920354898968626,0.100321780725482,-0.90073484193405,-0.0742334060359937
-0.92536661921727,0.383354877011186,-0.969141241884771,0.380907135629915,-0.972983519253479,0.290572289098833
-0.0018490955325654,-0.998948815165873,0.0214603291262264,-1.02310250681482,-0.0508260098113534,-1.00283547641634
0.92277845262292,-0.381503776063864,0.755030485910349,-0.35880874755196,0.725252738822631,-0.368560377014328
0.382576809019838,0.921956270157375,0.514958111557389,0.797079986164255,0.432581793531727,0.645486909107359
0.382915078208901,0.924030402007077,0.31926826349902,0.84004621942037,0.318438026914128,0.717618433535492
0.383011014796466,-0.923781272928201,0.43030559650977,-0.979457807996876,0.401934395647673,-0.86056295821518
0.708247129502274,0.70705999512367,0.67588385265159,0.704541254258522,0.797096850180567,0.755051807478867
0.70807221832555,-0.706373296727524,0.671838028177048,-0.610047782508913,0.678139627324202,-0.44875896011529
0.926429586355253,-0.384362212523425,0.933921780355809,-0.361027581076043,0.846729282745201,-0.384218530410479
0.925267686585864,-0.382099709330658,0.983476457762953,-0.332249801917503,0.970072157916169,-0.103292285241053
-0.709028974848811,0.706238792072285,-0.617479657796053,0.687075051000902,-0.802551569680972,0.881140546110321
0.923560480205594,0.381592892882859,0.867678476415032,0.300650492947005,0.937532931140745,0.170266032326559
-0.380655498444915,-0.923672347380183,-0.335222920007882,-1.03656519878711,-0.0592157568660134,-0.786656523255006
0.383037153800342,0.923370048651747,0.413038907071756,0.855182649304428,0.240419158025281,0.947505357440339
-0.383449303916315,0.920917578624896,-0.352092984106177,0.984283330934813,-0.237138554539058,1.11512495931099
0.382621561056932,-0.923289371211733,0.227308977645038,-0.839477481876267,0.313396735101988,-0.877098888068073
0.998326503851888,0.000674487832545301,0.974595810538917,-0.141971254591702,0.909940722767022,0.139937402063916
0.706948932305546,0.70653315036715,0.684778941585251,0.695516020179405,0.652144100306719,0.644724652665478
0.704987253797855,-0.704569102078536,0.638101537040048,-0.616874332872571,0.798148483951334,-0.596605073411301
0.9237760908172,0.38427410689719,0.943821044247674,0.424745078280478,0.801169379922584,0.167243742199503
0.706320931065579,-0.707372423979718,0.734555987503601,-0.662634791837266,0.610646266590819,-0.719430009014883
0.00199895248239951,-0.99896346560341,0.0846656940695928,-1.13779069149718,-0.0413945359313956,-1.17906652101284
0.998898614725493,0.000726771690046637,1.1148344693409,0.0169262563432887,0.866323665179248,0.137529018857701
-0.705751174505612,0.707258764459855,-0.619874106194031,0.749727407588688,-0.517498056128512,0.572542685762931
1.00057653428606,-0.000645380852683126,0.812304999973983,0.0571584249044329,0.810701913530272,0.285720070084431
0.923966054604355,0.381432307156175,1.01159690112014,0.440942316766588,1.08912397144755,0.35507131011535
0.92259180959256,0.383919947572963,0.931873696493646,0.397724331584467,0.882970019599863,0.219523775135765
0.928330401138751,-0.383866404447426,0.696388282915686,-0.232266473374066,0.794074380249648,-0.0346520172917577
0.383459699041418,-0.924778326301551,0.270307472104119,-0.941809414214204,0.294744792103357,-0.803357656379189
-0.381667940434327,-0.923379272859885,-0.347288605694069,-0.893482991154857,-0.326014534059185,-0.962309672727662
-0.706132834852732,-0.706138706077929,-0.690354602215628,-0.561364264399458,-0.840800267600288,-0.396012744000715
-0.382265006380722,-0.92128130813879,-0.531221873414081,-1.00893737833528,-0.545238393712882,-0.957939565485501
0.999081290742708,0.00163307254362652,0.875942635806653,-0.0404947109143599,0.85998440437474,0.0982678280398529
0.379469085562813,-0.921226860581425,0.443492436814691,-0.879998990266349,0.484624114965735,-0.818878981643811
-0.999278157315722,0.00103039369559414,-1.18903430220713,-0.126305654877563,-1.0303348454183,0.00877669322914992
0.920415752791065,0.382899941397564,0.920039176507189,0.284525046982374,0.935813513857565,0.297571794409824
-0.92384755384611,-0.382068771646956,-1.00814968357472,-0.446131630223785,-1.03272301317595,-0.428481802409809
-0.706997240107396,0.706797994938893,-0.581214824424316,0.80589315801384,-0.596130607895695,0.696787033228444
-0.923908524548694,-0.383583300663447,-0.944122217854989,-0.351733901258875,-0.904018090478018,-0.498543268147758
0.0016130721939939,-0.998001074612172,-0.0891400206416808,-0.869120744125276,0.0808767781548629,-0.926418746473872
-0.923930794232834,-0.38303247404517,-0.782812467795838,-0.418972918168967,-0.676078778760228,-0.401788281296932
-1.00217136518558,0.000685180916115732,-0.925511303752627,-0.302920281699421,-0.944301503037852,-0.108508544914564
0.38131491616187,0.921794062343768,0.397360000992215,0.812617263274332,0.26661371618379,0.648581187280092
-1.00167787133687,0.000332863228002597,-1.05146410762488,0.0450289644002984,-1.00917034138429,0.0598198859588641
-0.706339420417093,0.706927985022657,-0.848408589434042,0.729624495602128,-0.76356249052244,0.872608700483267
0.921978052257923,0.382823862574526,0.940511776173901,0.538441425789351,0.928061991313961,0.612221934162979
-1.00032302155609,0.0016977248372654,-0.933764582105717,-0.244788288633808,-0.84552219690497,-0.174867245742426
1.00096418325764,-0.000545688871855216,1.21480707546058,0.313080698152474,1.06776306543747,0.114361617973047
0.708659980704627,-0.70680727167199,0.484181867536456,-0.418289946317855,0.543843753133815,-0.235145868498857
0.381580479293911,0.926801974483267,0.249653099270136,0.683297750847756,0.393852900740736,0.568208875364611
-0.00162091192224407,-1.00134913918948,0.131380762427426,-0.931085942236359,0.143317799129122,-0.734894015059459
-0.381415190316246,-0.923582236105808,-0.259009548506953,-0.74057636937404,-0.231378986112163,-0.954843371831175
-0.706834800179294,0.705708553325809,-0.762268454635203,0.634852107901627,-0.90061801287477,0.557138117739509
-0.922926814015555,-0.384687281447698,-1.03265361551132,-0.443131589240055,-1.01595589100873,-0.243675862211417
0.382088592377455,0.924764731321187,0.169236212925538,0.838835623824048,-0.0316434109614192,0.761116539008599
-0.00146535694447968,-0.998408342255111,0.080950805741203,-1.05956344963666,0.100776081991472,-1.05150833312298
0.38155583437219,0.922600860549418,0.440153005724275,0.826832529082732,0.399373239614277,0.738013095160599
0.383258943165019,0.92562914248231,0.412659047870803,0.937276484856269,0.355251639838535,0.993911985923404
1.0000756081925,0.000167806893986377,1.01597869190152,-0.145782726278468,1.01817290876016,-0.116012690147519
0.709093473658379,0.706195254033111,0.756373044877736,0.644526321811985,0.915530303935468,0.820500463012146
0.706752328323564,0.708757132158268,0.735772701375001,0.762854775228027,0.882829563637529,0.647833155662332
0.708569175061087,-0.706063048018668,0.679135275370105,-0.613100056439487,0.768074831916398,-0.602245669300686
0.382385375049054,0.924428156674025,0.428978892277943,0.799062286683785,0.289836429844259,0.735186820977855
-0.706305824658424,0.708320580947003,-0.712652071216977,0.623444328081727,-0.604285064520801,0.782161421246443
-0.380696338744772,0.923865561141407,-0.255446100008802,0.910758229977354,-0.222217252727285,0.867410636114976
-0.923846253307856,0.380457367939302,-0.8989582711646,0.152272683465046,-0.903909912826153,0.172266037062153
0.705918981715333,-0.707952861719695,0.445637501879031,-0.755878299331014,0.153168559739111,-0.590839921489928
0.706401412249658,-0.707535335251066,0.632950727072629,-0.691708927695785,0.672619267120792,-0.449659946947865
-0.921306436021161,-0.380424014364237,-0.991706266683214,-0.353172039843179,-0.776445109596957,-0.279891334885753
0.924434000166276,0.384385616342933,1.04770177118776,0.354285922501371,1.00968741859429,0.387948113487468
-0.000504967440280158,-1.00074556887957,0.0525659484322045,-0.947627358653193,0.146744432822209,-0.984259829332275
-0.923359670285474,0.38273390874078,-0.80165597542685,0.358209767171593,-0.75156896351046,0.327199819683565
-0.705371786132199,0.706577698281092,-0.59203877036701,0.822846616772983,-0.608132640289776,0.855093970455512
-0.706628143608056,-0.708217900508726,-0.699472069783667,-0.715288637351784,-0.656271951452567,-0.787775754996762
-0.927230360580516,-0.384033764159937,-0.637382715208804,-0.368756495372497,-0.653243349814664,-0.393040603757871
0.705407215280736,0.708131065729165,0.70039364850323,0.585276486020162,0.725014985498401,0.563547405806223
-0.924212287036921,-0.383132167800319,-0.977662494562443,-0.302496140062974,-0.91272440445438,-0.283150532469783
-0.705773035498027,-0.707816505362263,-0.672316288581815,-0.67258445372551,-0.809617480231343,-0.397609352081496
0.382072440579972,0.925664343981136,0.265439336912779,0.933909672508191,0.411901526420375,0.893734534836312
-0.925562810354036,0.383390176889876,-0.98283397694895,0.321414896637712,-1.03689483827178,0.341061539975393
-0.705860971491689,-0.706918676393978,-0.71904486130268,-0.647708510036366,-0.657528605574252,-0.610690943541811
-0.707847729068514,0.707818126549968,-0.647237969334138,0.751380957042855,-0.77815508742706,0.594484840410551
-0.708010779844975,0.707870907302492,-0.790512137109307,0.561790251262258,-0.753757265720028,0.355771722404009
0.707065553712075,-0.706608692458306,0.330161631313115,-0.637212850675233,0.324435467353284,-0.661014165397169
0.381780196037687,0.923597355605525,0.444750090959816,0.980476016241764,0.321198775764375,1.03859099294383
-0.383892092186877,-0.924082814942278,-0.374480459193377,-1.03399078632193,-0.24981161794447,-1.00135488827695
-0.709590701527142,0.706836631795497,-0.625232598248383,0.547410467731408,-0.351326534247968,0.658762232888585
0.382275307862958,0.921518121082804,0.325697420608341,0.877910496497167,0.313302834030406,0.793669458829095
9.08935742770997e-05,0.998663034917911,0.0678845043467007,0.851341771549879,0.323073465471164,0.773026933964495
0.924241560585775,0.381566338527089,0.8499274551266,0.582974251866142,0.941253742634941,0.400438002168701
-0.381430794340523,0.922428033331133,-0.423737089944656,0.997304529316298,-0.665292102649253,0.880979844578446
1.00008664568782,-0.00143731773681463,0.735452847630384,-0.0111557180149693,0.765399325435326,-0.0884234457458745
-0.923932326511446,-0.382538088679701,-0.891912753340239,-0.345177698286073,-0.734770699917026,-0.318500294697601
0.710216992298847,-0.70425630278173,0.751892584849238,-0.560183253666444,0.895466219313528,-0.516410019626556
0.382706419882484,0.922922896429193,0.242393255838467,0.917799783866892,0.207220265794885,1.13677320194473
0.382562798697665,0.920857708541474,0.312100540212608,0.960107469116227,0.399590742549647,1.13031569432231
0.383806256559474,0.924679329505051,0.326572920073224,0.960162456982096,0.282000570959977,0.750291454270471
-0.706352470997811,-0.707148305495549,-0.566217637622381,-0.541998691569429,-0.664539230229355,-0.314447614506331
0.923597428930388,0.382653897269495,0.851705664448684,0.521880707956622,0.870002784684081,0.442233997176892
-0.70600105179153,-0.706194824832581,-0.642345053144906,-0.398376140097185,-0.557131726734751,-0.429770414221236
-0.000632228407498258,0.999831059430986,0.109239745734622,0.94615302045034,0.0548057713001993,0.901555864232147
0.923418998075144,0.383881320743668,0.933553988952024,0.409079322975349,0.960240769013988,0.0458415383800607
0.999366478444889,-0.00039163218036733,0.939390801242619,-0.209994565564264,0.899582316162387,-0.251194418305927
-1.00072645921751,-0.000788615996258075,-0.838478236271158,0.0166049531925111,-0.77836470366549,0.0181204853456814
-1.00099484743612,-0.0021000834723715,-1.11364528854582,-0.0484135163974437,-1.12838598098506,0.118723297833545
-0.924211995782186,0.383334756649402,-0.781200723179641,0.152648053148342,-0.806760837477548,-0.0224083322600271
-0.0012298248354068,-1.00036585820984,-0.0812154429533539,-0.838698756410434,0.00114015216644711,-0.862408385695392
-0.706197580432142,-0.704350208377591,-0.801706518958048,-0.840844585376194,-0.668417564500957,-0.739645213319332
-0.706955065828999,0.707059979258311,-0.690319449824385,0.604066121879849,-1.04154445224708,0.580195768510543
0.000496667148127363,-1.00177563891911,0.0283856567468599,-0.830491414807634,-0.251117034792081,-0.967699926759548
-0.923898093712485,0.381765763671837,-0.910730005967824,0.498435546432903,-0.978091430037958,0.156879583307226
-0.708230758925797,0.707114285545762,-0.738433426397018,0.590821614032263,-0.588850357843218,0.586129165923337
0.384390369170736,-0.926381920769787,0.1148577752709,-0.96475516396991,0.194664844429913,-0.768177065047769
-0.92441188762578,-0.382754704426946,-0.94383805523095,-0.575337766906809,-0.614982745133242,-0.617985238105704
0.385503239795525,-0.924646784070359,0.420669707522297,-0.864805374496498,0.044010695109572,-0.818570169812018
-0.38100180041796,0.921167548973157,-0.0728045640977652,1.0568140906458,0.0261417698376892,0.797961228847598
-0.707197774372411,-0.708211560445754,-0.680741134410656,-0.812280353690427,-0.472891351573372,-0.481735013393319
1.0008530889823,-6.50625954827441e-05,1.10587977231009,0.150624021161819,1.19785020322134,-0.155879590054984
-0.921790767416766,-0.381047102832673,-0.927605938395772,-0.407181504631308,-1.02889283332578,-0.549394456824255
-0.705983137534431,-0.709043655585239,-0.537575669982459,-0.659794142785454,-0.508060122065991,-0.764884601832461
-0.707235165023559,0.709273709701042,-0.55474001627179,0.716778882284417,-0.260995981469092,0.603511764557041
-0.000890610989753786,-1.0001354001644,0.0675779590728204,-0.902359549489961,-0.00171168624713833,-1.05593601312907
0.384897081965379,0.924007923133559,0.131017946437884,0.744925975055138,0.123524322763631,0.774202174735645
0.704795620737622,-0.708863814158215,0.696183789752127,-0.78135487002854,0.66576709133637,-0.654136497093896
-0.999702421933908,-0.00111439335059673,-0.945008843987957,0.0354813364107119,-1.01860036105027,0.0069237031905466
0.924489487401346,0.38415425182054,0.87702785179266,0.37714751630907,0.831947400089939,0.209042831820065
0.707147923519843,-0.706220657122488,0.728712745277391,-0.657680264162915,1.05317531139235,-0.664439007886773
-0.705044912393224,-0.706162823123955,-0.74514274827551,-0.658058755077012,-0.681397944497363,-0.743032153477131
-0.000906733361244541,-0.998218967597286,0.0131737827909455,-0.907650465726555,-0.0467328154074613,-0.706118235140086
-1.00058950734445,0.00121783902947665,-0.833605894807938,0.0648679152949995,-0.717756237597906,0.184993759586127
0.707782109685238,-0.705664159579505,0.636271126725998,-0.907491629599351,0.58310598698391,-0.832363285049355
-0.927075281241404,-0.385431345606278,-0.874019048059442,-0.349384099098646,-0.726738788625309,-0.27946301949481
-0.707750961317334,-0.706218985214829,-0.877932862341079,-0.682163389525842,-0.737473438045375,-0.473141843341019
-0.924070207717696,-0.383641235849346,-0.92313550478805,-0.299740156680856,-0.930177301830749,-0.391142754431009
0.924144081496327,-0.384418049351447,1.0225738767977,-0.574105948047329,0.920926354370517,-0.550227225658778
-0.708311227316097,-0.708229582530556,-0.728879693298558,-0.651871756404248,-0.752320795003053,-0.776053285974631
-0.704877376259118,0.706840660034549,-0.664345808066113,0.591130123150971,-0.784475936450095,0.479344749029553
0.381024315698737,-0.921894319206447,0.141957008960702,-0.873078934028748,0.0496428559441375,-0.850030067900066
0.00195675344096966,1.00259772001979,0.0551391349977611,0.958471615897853,0.253556127321571,0.914116028384353
-0.384595971875395,-0.92100338819082,-0.435967089716599,-0.809988423380295,-0.258347000636877,-0.846263089837769
0.705130493003042,0.708706199652771,0.496382145733397,0.717284010862131,0.441448162170347,0.610376175328799
0.92199205746527,0.383967842702907,1.0611998687892,0.237217158245847,0.854442510431941,0.390080786736001
-0.70678163487484,-0.708407836078154,-0.865069698262867,-0.690311766260863,-0.886281511835307,-0.595955481515616
-0.384065169279881,0.923458255750979,-0.298983564892092,0.7608694617522,-0.297907253061993,0.675297759782713
-0.709206000971283,0.705712686060223,-0.726899200184438,0.446199038377002,-0.686664809796422,0.426403062493211
0.92281723470957,-0.382942282907946,0.990972225054465,-0.410126482037784,1.213666131272,-0.515212429991966
1.00177018851813,-0.00157994276242675,0.953719529771908,0.0939360742075438,0.916347928050752,-0.0481033141411858
-0.383887119187868,0.927317244760868,-0.468571119023992,0.823352809256949,-0.388402468267879,0.810818920598871
-0.999817044059586,0.0006633560760686,-1.00165264057328,-0.0359675124604142,-0.952113146041714,-0.183596345289061
0.000750250841065872,-0.997699706792202,-0.0202009917879009,-1.0924596873769,0.144893150496251,-1.17511999634084
-0.380491756358422,-0.922286296786571,-0.293157381028256,-0.905217960277326,-0.359289068514873,-0.766618260595901
-0.706195194116447,0.707077279807334,-0.670553926056086,0.743666948870954,-0.902544039139101,0.682188601422664
-0.922118632719309,-0.38177583295947,-0.980941001199176,-0.368584941853313,-0.737378764900814,-0.170314986146374
-0.92377097839737,0.382788104095404,-0.687120639053462,0.345323534465798,-0.692271311844822,0.493973429680548
0.00148687944900103,0.996989846350862,-0.042466389518947,0.877365729698109,0.0248872794918749,0.762244794661759
-0.382651982612268,0.928202810017744,-0.143272653328397,0.747980699676146,-0.0987283848848379,0.741912573457073
-0.382543320015001,0.923097139196091,-0.288228608027379,0.795110259438494,-0.425321476662194,0.742601932877263
1.00118538195855,-0.00154055481932349,1.05566377027308,0.150893615097122,0.965980331917595,0.0299883858228898
-1.00130984764017,0.000722352592990045,-0.994975630631784,0.00328141417211782,-0.960069138106173,0.00427665481857517
-0.706238827820975,-0.707491448755476,-0.590061928062855,-0.707433297697759,-0.730925563979681,-0.659835201853919
0.708923260315775,-0.708200077787481,0.498224153316672,-0.772105426569318,0.403005308314562,-0.673758518731871
-0.924563604610484,0.383012490319266,-1.02694442135527,0.386064719873037,-0.986803339123984,0.418523638563594
-0.710057227691908,-0.707664040051636,-0.5878061755342,-0.604339981252943,-0.62556082073228,-0.524502526059287
0.379529984846299,-0.922354290720462,0.291349017973935,-0.870145151305647,0.235724651075379,-0.80235153844162
-0.706797643354235,-0.706907335520355,-0.750701950710634,-0.709402159852639,-0.75217693111175,-0.402603817663772
-0.707027912179825,0.708375949225844,-0.672378392376237,0.763424254709925,-0.881980101190738,0.705112744512419
0.924812389390472,0.382316378640732,0.803061244321914,0.51059889364008,0.666833729029273,0.487280765632041
0.707750863800437,0.708546021419662,0.624175130391532,0.840350684994339,0.863962648786336,0.753505347184775
0.706925182079554,-0.707813066420216,0.515243835199077,-0.753626094989774,0.532380645943103,-0.712562279132162
0.707176290522376,-0.708025418418817,0.510808725876944,-0.643118370340086,0.635442835007282,-0.564632207902308
-0.383116363986385,-0.922539071481891,-0.256108384578084,-0.967434325916757,-0.385045395346324,-0.963215458616377
0.709299814753289,-0.706353108899151,0.569781421277996,-0.524813345844082,0.358464649056697,-0.465755101211123
0.706563908889269,-0.706764321590557,0.808728683049865,-0.714756354302733,0.760926260738043,-0.850584223618772
-0.924779622370673,0.383321196050342,-0.855546198551166,0.311998708930378,-0.825714518882285,0.330779006802395
0.708616306752216,0.70601746112973,0.834025102706503,0.810286704743543,0.841617241129313,0.599754267542004
0.00148927390944802,1.00078948574788,0.00028707494401288,0.844877270943498,-0.111631969213341,0.787225406808618
-0.706693861405631,0.706911735316368,-0.740343162587088,0.664710765736921,-0.763720411137593,0.624933586759946
-1.00128571857659,0.00303155829994508,-0.824201206995087,-0.0889564499505123,-0.850895105168384,-0.0377464396150834
-1.00094261990263,-0.00083051292336766,-0.667627576730328,-0.143819325038743,-0.557840218620933,-0.152550568386
-0.999361267461021,0.000560958961553454,-1.03776455938139,-0.184532999330597,-0.989054268105518,-0.169400966528943
0.707399842861177,0.708297524187783,0.601388690434407,0.770065229160432,0.557304491069532,0.832402540795636
0.381226014291626,0.924445290557056,0.440552077619649,0.847216618136344,0.256379534166592,0.805608601969904
0.706980641339847,0.705246050844249,0.693273362119714,0.681471900117356,0.79897306071392,0.592115931067521
0.382566783376008,0.924774842721653,0.429915501169155,0.941031798834988,0.324364309094614,0.934470260776764
-0.385546287105879,0.923128700612823,-0.345222576735534,0.823172807376288,-0.204860781717639,0.794459632889364
0.383363318730985,-0.924093341632644,0.497127663662151,-0.782103871779406,0.401323284312242,-0.720456483434369
-0.998242966097785,0.000825413892252172,-1.09017676137195,0.0798886777296922,-1.12808639003854,-0.0260203642546754
0.920932194820522,-0.383267236290576,0.708179178979115,-0.412328516667635,0.926180710234548,-0.546704705290723
-0.382134620621566,-0.924584109783455,-0.437332196548905,-0.779765462564027,-0.342985003382659,-1.0069904647672
0.922198527024179,-0.383848678337263,0.784148558936312,-0.488728288849934,0.720265462425123,-0.543958804342071
-0.705558109529493,0.708443300491125,-0.802133671964577,0.708276860794348,-0.799050438172359,0.735011902746338
-0.922433055259226,-0.385154354345052,-0.938904463822537,-0.261538510721599,-0.801417089526213,-0.189952803601824
0.707275104639456,-0.707423701380033,0.664278341444249,-0.55945340415975,0.699963706387901,-0.564443206070642
0.70634026710924,0.706462459909833,0.811977848822024,0.819630146443883,0.813422224514498,0.736631165382356
-0.998200528378914,-0.000588348459580396,-1.05088087363007,-0.0756077835000244,-1.00392296914533,-0.0892376229159544
-8.37757639311418e-05,1.00086696087771,0.0216269407442404,0.912219166751735,-0.00123887039724519,0.858773155823328
0.383996980414017,0.92255256038257,0.391889789499402,0.897771989774914,0.248449567652403,0.949040339309009
0.705299389242052,-0.707825881338209,0.601351753529485,-0.765941556913368,0.756996218319067,-0.751165091455056
-0.707202572421491,0.70821416984763,-0.688627376910408,0.521384391529469,-0.556023429460043,0.576310525087897
0.923444503563096,-0.385061013357808,0.817241651403021,-0.458840534164577,0.961997715081165,-0.236505703268191
0.386381269650271,-0.925521754247141,0.347193337171649,-0.938974081218485,0.341351072081646,-0.709847646053981
0.38413530547204,-0.921982962348745,0.290991387614591,-0.777314612693831,0.14788433926376,-0.76865227455495
-0.380489569832004,0.925173869204154,-0.404344126620058,0.873605851332605,-0.133030378686033,0.816485336886881
0.382233866291274,-0.925891794357386,0.329299670289223,-0.909137147702314,0.310703685730155,-0.679982128828692
-0.706837546626744,0.706283649507645,-0.61513407976658,0.740081983579703,-0.286088367068298,0.571888861505327
9.90029083793777e-05,1.00133452774583,-0.16123528235293,1.13537687508034,-0.312151216064132,1.12561683489063
0.70626236524408,-0.706330030374611,0.632550482110774,-0.780358095761118,0.490490733913791,-1.00265561372421
-0.00244298555147321,1.00214441210875,-0.00474631580025696,1.16000773052899,-0.117284516844372,1.02181563370701
0.384164315572846,-0.925855159109096,0.180778037574317,-0.949497880101342,0.196488734383863,-0.87036360083613
0.923719523735731,-0.381212778467201,0.698426859031769,-0.525375307925973,0.748729926075964,-0.527769805080445
0.000404569105494432,-0.997062543270681,-0.0789713026537269,-0.936309925991895,-0.174291396536107,-0.865491111569803
0.923463244939795,-0.385669771195699,0.457149313430297,-0.348613744302801,0.706227167198348,-0.174284602261332
-0.706908364724624,-0.707492355211796,-0.649192923312547,-0.632887971623349,-0.685964033889811,-0.557606139710188
0.384258614179059,0.922763287974715,0.586860832106603,0.88895937371942,0.737391906102371,0.877290412440636
0.923505310066438,-0.38198553914816,0.943560733646857,-0.286846611415358,1.12372007841537,-0.110465796738341
-0.703338653579662,-0.707283697883534,-0.711459892005742,-0.659869092968011,-0.535284755901806,-0.41293021570173
-0.921627787622313,0.384335431070249,-0.965023926194427,0.567795853911521,-0.857209941226644,0.127274563685975
-0.706169165728609,0.707311222140515,-0.779004829904178,0.682043178089261,-0.434059652585025,0.770388783165272
-0.00112042587129188,-1.00070779800376,0.198773522900704,-0.837479568689235,0.310908517878274,-0.875114074603873
0.923497312295939,0.385922910462156,1.05082080694101,0.246538925902248,0.895059793391349,0.247217616778444
0.923179865556581,-0.382798236985719,0.882369924035402,-0.37832340331894,0.869500997247935,-0.352737084111079
0.708560270918139,0.70760373254682,0.76998897382507,0.647459165724523,0.648816274602199,0.50751911649077
0.381823010227381,0.925404480729374,0.387126366730687,0.785438775021732,0.576382861371495,0.686715429513302
0.922161460662238,0.382926508358952,0.768428733005231,0.439586831037908,0.713187545524373,0.409899383920439
0.383642660808429,0.925758808943686,0.381813917570823,0.953711997230949,0.370438473457031,0.864116247112447
-0.707410147330071,0.705941186321785,-0.667885730904889,0.763585193056343,-0.968974201543038,0.572833361993841
-0.923668580577217,-0.381601844930953,-0.747792655402436,-0.435274197901837,-0.744066940132375,-0.451536579366141
0.382506785178515,0.922546152922312,0.421450211306572,0.722997987571824,0.532140507990949,0.647644901705482
0.382162833000971,0.923504886465406,0.356608779138984,0.878157126847912,0.301464037730523,0.864192959687706
-0.709526080065814,0.708568456470207,-0.768570415572212,0.602597733526187,-0.62723705536971,0.720911782504093
0.998599434650865,0.000740985904599243,1.01700234882717,-0.0105272118864155,0.881932371163,-0.127878031639163
-0.38221422480535,-0.922035224009953,-0.406385152751788,-0.901579211767921,-0.334738534789285,-0.890959864408489
1.00006629264964,0.00066877421469011,0.968748684022221,0.136589380105548,0.95335187317122,0.0660651023994751
0.708946939718504,-0.706956378817359,0.596836240922147,-0.605381894059826,0.650937998080106,-0.791282726735964
-0.00131656892113225,1.00087895670865,0.0691293810924465,0.953649123943879,-0.349127811514529,1.03807279782333
0.999469038172468,0.000701471939567364,1.05749150910523,-0.0123031817705211,0.62608059132252,0.0691368615574693
0.706002653920537,-0.706110202734426,0.679323421745542,-0.581414792632772,0.747149979541747,-0.594070438919982
0.381065667602892,-0.924664724148333,0.345847999762693,-0.976797673766037,0.495659863266987,-1.06721522705034
-0.706400560450797,-0.708903933508238,-0.660391502446755,-0.663940827444196,-0.783020134814316,-0.700569764299942
-0.924564674332313,0.382011280369034,-0.817798285610437,0.397564968272115,-0.678877503383128,0.362421120586916
0.000800390422692983,0.999393899593582,-0.0881214624038249,0.72975922903951,0.00435572787698695,0.412011574890262
0.000402791428192991,1.00110602119179,0.0567820510822099,0.895462755581671,0.0566171386049854,0.808637527525786
0.383831001047002,-0.925631747733097,0.296388218842057,-0.968959992406112,0.176977022095112,-1.01216157946102
0.922737462896711,-0.383393254219659,1.14679266782193,-0.365179821063869,1.04293868370719,-0.272716633748713
-0.000950669512362433,-0.999446228109082,-0.0850522515949737,-1.02621257037623,-0.119818030871229,-0.807169984621366
0.38345202246826,0.924071033104705,0.316138533678056,0.974872148988419,0.122382885758486,0.984364721963925
0.705590686796575,-0.707784913005103,0.588447094537895,-0.583960803245503,0.725909785051167,-0.611802438243747
0.382198281960706,-0.922906821456354,0.37282087531273,-0.931009572632985,0.341611173065343,-0.894191576972911
0.706826020979682,-0.706692761914446,0.570224659104827,-0.501054804021037,0.694907052420419,-0.674250292952719
-0.924224250557462,-0.380513556929902,-0.933476992483354,-0.376685296260835,-0.903890011850429,-0.401528987396488
0.998687124504897,-0.00195577244024307,1.02696577613694,-0.0199642951417035,0.975308952399056,-0.0944709543275936
0.922516288415359,0.385381518023576,1.00406046458698,0.269606424714576,1.04373253885352,0.459168849304398
1.00143214441618,-0.000851046196724827,1.10254774465193,-0.0851439342152731,1.06426707777435,-0.00884933328390309
0.382532522433322,-0.922824858585419,0.300674758910159,-0.781406415601805,0.405201412725462,-0.807077047660459
-0.707206312912022,-0.709353192559923,-0.635419517659846,-0.608982162352499,-0.740596438829862,-0.470628712572942
0.999659408426822,0.00198725632852361,1.01006991469708,0.0529369802414295,0.938587893062365,0.253941496284166
-0.924295102018057,0.386004001601707,-0.995921850224276,0.269091446629855,-0.971216701681244,0.468031665566859
-0.383926692830127,0.920778389058124,-0.212359587811584,0.920175119226768,-0.211942526574175,0.804676267260107
0.998570531619743,0.000817648972739054,0.708752934443892,-0.0426453756356039,0.673157962840818,-0.15987150547376
0.70724517987801,-0.708245456114859,0.70822898056309,-0.882825684814154,0.92452827510532,-0.627927878326549
0.707798815768793,-0.706441333744833,0.688258014188178,-0.740771178896682,0.800089243548089,-0.66309779972859
0.384625692546238,-0.924337137136592,0.323014067311391,-1.00417630018722,0.279745829539462,-0.866323964694593
-0.998322270972002,0.00159723811500027,-0.967551375228679,-0.0899903441004384,-0.82524187965095,-0.0405969276983682
-0.381572331319035,0.924371869109977,-0.458938791621425,1.03089308772737,-0.476954439266388,1.05644649307503
0.707164229455048,-0.707347215636539,0.388903587426085,-0.691897591802181,0.370400033108754,-0.582393456697289
0.382310521150256,-0.924069165684968,0.228667141815944,-0.880601243545206,0.226039512437158,-0.868332507396672
-0.998236707319369,0.000808936218439141,-0.857825383043577,0.195842044454318,-0.797475409076965,0.19432006153043
0.704998361334726,0.702773983528634,0.761609715457779,0.640756663124444,0.806089193355624,0.616438185847783
-0.923433087610202,0.383912247877649,-0.872638601317932,0.389244603227104,-0.841470509453859,0.443825404604057
0.381480252477249,-0.924014060462864,0.489020667274756,-0.925100223238975,0.405964268237764,-0.799812033832117
-0.708716284693369,-0.706964104434161,-0.843003881597801,-0.679260595467135,-0.606607768108734,-0.326449000157684
-1.00266181322141,0.00153124072020286,-0.965468741189757,-0.0660114967310342,-0.95229995103735,-0.0893644833746915
1.00035229954546,-0.00104535051414107,1.00105475648613,-0.146102353054101,1.14362179264222,-0.0997313188930127
0.999629820430902,0.000464366981732043,0.852973437626142,0.033163283305856,0.774699841567547,0.0276147502383343
-0.707177636476983,0.703648940609053,-0.724859021772627,0.595349693303636,-0.98970307344544,0.667243367388352
0.704205877708055,-0.707232583687172,0.589925409565077,-0.586020798408219,0.585982309219135,-0.690166613827435
0.923325118139635,0.383313702609618,0.817825869918225,0.485567892358583,0.884715593100118,0.31252095708749
-0.706860585790112,-0.707077393656417,-0.608962516294738,-0.737618142603929,-0.361520507414304,-0.674189965577819
0.923291729015967,0.383343694390406,0.954959042928244,0.429921507820314,0.570131364477518,0.118909343961259
0.922587119179133,0.381315001412197,1.08177447272443,0.459690279263742,1.03756707544464,0.632702951084097
0.38588653207963,0.924421013117652,0.341741402596456,0.965132192791088,0.332559017709458,0.982534217679371
-0.708851503259653,0.708901292842379,-0.59142792457591,0.630452491689086,-0.504247276894354,0.582998577780269
0.383155663659304,0.927044871106541,0.308809118487775,0.729568090131409,0.117906252849542,0.920952057626571
0.381024489801268,0.924350286401612,0.432804583744959,0.996422510480471,0.366342155520841,1.14264481501691
-0.384009517016218,0.923163622458878,-0.43251162218251,1.0418360351323,-0.422387919257475,0.722929260769308
0.70726190836606,-0.706059588013537,0.674328612774548,-0.612291724854466,0.49967608635176,-0.662232574393715
0.38230506297723,-0.920624693623871,0.345568097655222,-0.943729982503176,0.32800262623407,-0.7643260957283
0.384949658792901,0.923642937270434,0.450060032614999,0.986409214053247,0.60877183294195,1.01789563596054
0.999623654326988,-0.000277645779904669,0.716393721486251,-0.0347257641644289,0.953164006849635,-0.0424109077941023
0.380559560959119,0.92217490710705,0.475435897521821,1.22864048853612,0.619262369946167,1.06952143690694
-0.386019617708945,0.923256443565496,-0.359573746360476,0.825750206701635,-0.351929060288106,0.900360070416373
0.381260407602486,-0.921887292455281,0.274515312489434,-0.807396028562975,0.335107375905268,-0.870380437713325
-0.999477079902551,0.00133327081573169,-1.01697687114153,-0.0737609273459841,-0.962532674717778,-0.0660162145971092
-0.924352768070429,-0.38138096164783,-0.925337549483423,-0.241516063776126,-0.741346601385485,-0.36973617455929
-0.99934285270833,0.000103314113552241,-0.957796848175987,-0.0441905596358069,-1.0392661553186,0.162900962517515
-0.925418451017162,-0.382614414127326,-0.875981210795797,-0.423604395842667,-0.77910989145433,-0.220066842539681
-0.707703231967479,0.707316283353482,-0.733148387746927,0.570436779495585,-0.702933708701426,0.489626495903607
0.923773822477196,-0.383904612214057,0.771983391864723,-0.522899823581848,0.716057191349822,-0.39578980310285
-0.922905249611699,0.383310961301514,-0.856726931643195,0.357190540682676,-1.10534792306801,0.494681916899862
0.379858977029118,0.920541351872256,0.170709427474519,0.89690636326764,0.126038257240084,0.738305250372749
0.706908495057331,0.707181687902994,0.75822617630871,0.774686705683863,0.450211060104027,0.918973402967867
-0.999730814174743,-0.000409079385190541,-0.970254757053368,-0.0225753825550902,-0.823707279446035,-0.0243131754197387
-0.00179976773681337,1.00146189339071,-0.135911186147348,0.883433850499385,-0.0468321762504053,0.988996303719796
-0.384574090611086,0.923581093802827,-0.363378522149549,0.896336276158638,-0.128916692666857,0.855156002287536
1.00230980815763,-0.00101781633094546,1.07124400892015,0.054060427488269,0.855992165008043,-0.00918728808857568
-0.924510536565659,0.38555867068026,-0.927074695114394,0.357478751055361,-0.885984544399043,0.538629954255337
1.00097607986822,0.000207678028353742,0.945488171529201,0.074714558667942,0.993746834362866,0.227288497771445
0.99857554459534,0.000275157759862881,0.934408326114677,-0.0804102695422997,0.966993717704328,0.025878005608263
0.922050543864936,0.383063958783693,0.897720749691622,0.379558470669628,0.814614945674721,0.272867641696052
0.000659062227319145,-0.999710041110223,0.0100371222240041,-0.966404327120604,0.106503886413586,-0.869656551577469
0.00104453663180381,-1.00183608030952,-0.086916356142836,-1.10613061056412,-0.0339660920440535,-1.0823289228914
0.000215133630842664,-0.999229044427911,0.00955625764465565,-1.08050369047732,-0.0318761880470485,-1.14528026799101
-0.999944242674379,-0.000438645978173299,-0.881669143957442,-0.00214190793007282,-0.843443102416692,-0.0838440063817545
1.0007072215252,-0.000630216880977343,0.995735233742473,0.0122664421140952,0.964890045023022,0.0323701403124863
0.381555096337086,-0.922652373145553,0.297996407511583,-0.796544164112744,0.468422988955989,-0.778641739061275
-0.922739654822833,-0.383326729546812,-0.948076244766508,-0.313548746351167,-0.98118744179107,-0.598204440352812


==> Figures/files_txt/16PSK_N=M=784_K=8_rho=10dB_1.txt <==
s_psk_real,s_psk_imag
1,0
0.923879532511287,-0.38268343236509
0.38268343236509,-0.923879532511287
0.707106781186548,-0.707106781186547
-0.923879532511287,-0.38268343236509
-0.707106781186547,-0.707106781186548
6.12323399573677e-17,-1
-0.38268343236509,-0.923879532511287
0.923879532511287,0.38268343236509
0.707106781186547,0.707106781186548
-1.83697019872103e-16,1
0.38268343236509,0.923879532511287
-1,-1.22464679914735e-16
-0.923879532511287,0.38268343236509
-0.38268343236509,0.923879532511287
-0.707106781186548,0.707106781186547


==> Figures/files_txt/16PSK_N=M=784_K=8_rho=10dB_2.txt <==
s_hat_0_real,s_hat_0_imag,s_hat_1_real,s_hat_1_imag,s_hat_2_real,s_hat_2_imag
0.707378245182369,0.707743000875344,0.595285195066627,0.757063824463962,0.622439710934694,0.581767172372545
-1.00070132821636,0.000391701950616059,-0.927539629102098,-0.0109016580467414,-1.0157743928415,0.0117997708207213
0.999493040064477,0.000419712994563408,0.904529723413536,0.0710096716369084,0.508206152254328,0.00895810443608509
0.923244416376801,-0.383321727883492,0.949623253626332,-0.373021069810798,1.00468655643529,-0.42979247427187
-0.707511479618678,0.708995182621095,-0.814020965428058,0.798955947245143,-0.933511541081779,0.916452080826536
-0.000449698059760651,0.999858127754717,0.135260370058532,0.952780490479846,0.135347591019876,0.941660741282867
0.705295644351649,-0.70563532272667,0.547615122978832,-0.685409570298126,0.612023676762737,-0.605608073326377
-0.000443679754085945,-0.998797916649224,-0.0485964842915893,-1.07058768960719,0.233167266929951,-0.887212578043258
-0.924435779456587,-0.381042826281194,-1.00113305134707,-0.292129769448315,-0.977727352205504,-0.273980126735476
-0.706455414437052,0.706108014089786,-0.683252882107712,0.667582456128555,-0.570828388429614,0.55702126031345
0.381949348666688,-0.92504897918811,0.392030948171136,-0.975956763412188,0.23189196342105,-0.789202493943311
0.708095544803375,-0.705740407017825,0.755269934937272,-0.501072426489507,0.730444390845835,-0.495267524337259
-0.381413080372246,0.92633063739645,-0.370425390286282,0.745121567608192,-0.576779206764336,0.957776009893839
0.706803596727432,0.706494703917286,0.502770436264849,0.539851549636704,0.621642202648996,0.774216622598723
0.000994316486848949,-1.00023365056347,0.0830435739086844,-1.05220311294663,-0.080328528244521,-0.99483573339914
-0.705799870135791,-0.707741005338021,-0.748869543599003,-0.637165655609764,-0.756413401133488,-0.448913709286189
-0.708636586782593,-0.707482240254376,-0.786468165425794,-0.704782551473791,-0.831777309443389,-0.585810881041262
0.380854411100579,0.925833835391002,0.356117368207626,0.920587490271844,0.57199078191276,1.04705443850226
0.385823033833705,0.92632869914547,0.384253510676819,0.90864217256262,0.44165533868977,0.795074216070679
-0.924425318773431,-0.382232057871533,-0.948424861538457,-0.245694074483482,-1.061471778722,-0.345693402528464
-0.925386874240848,0.383603364186516,-0.906367809953505,0.400946682472445,-0.772577585680897,0.285934031626248
0.922501221499668,-0.3836734349991,0.799399527724245,-0.546255324549831,0.638518726816182,-0.451200112770924
0.923918089833284,-0.381939273122755,0.828318655760194,-0.374312663892248,0.661636046073329,-0.277396609945419
-0.706371408625553,0.706726382246307,-0.763955848773167,0.700215537030231,-0.581515708293371,0.773429427951408
0.383053151659909,-0.924264243448882,0.439430139850684,-0.848038940094613,0.356200902922915,-0.877191908348092
0.000782931081397193,-0.998872048042259,-0.0190103275736012,-0.99806069137996,-0.130410837058893,-0.82581368603281
-0.706520285386766,0.707725537074134,-0.711717277990593,0.626880725625119,-0.649184527596869,0.539073080732808
0.000399457177660972,-1.00216211647326,-0.0123041123983369,-1.05485755691443,-0.0950073734725731,-1.24624736575148
-0.921340191651505,0.384908023939497,-0.812447698758702,0.242249645475402,-0.719379284196802,0.28497861613541
1.0013522955329,0.000162266686390623,0.959474919250033,-0.108943742423393,0.980278466529095,-0.108667342601688
0.381849681975075,-0.922784838793761,0.256042294384401,-0.988408344660647,0.257777431975712,-0.960009650651989
0.3816560140068,0.926349781813505,0.20963684499981,0.760746071937642,0.193219941106688,0.732409175285153
-0.921853416886583,-0.382220992140371,-0.986466767400351,-0.435400224564713,-0.957285270178023,-0.210930159120745
-0.705508573755859,0.706481966055117,-0.797565330484961,0.552667053020592,-0.817502607035306,0.469892339417386
0.38223015039074,0.923809534444202,0.418634553534883,0.859754935477214,0.743499647103972,0.913110743730273
0.000759912586716574,-0.999383779737532,-0.0442346407091555,-0.978135573096093,0.0945769515624312,-1.18177978894009
-0.00075477971509658,-0.996195316460601,-0.0933181120756903,-1.12433516407985,-0.0679970149053206,-0.896711268440032
-0.706483393940693,-0.705858929476366,-0.568998719344016,-0.543672329054786,-0.523440123951369,-0.558658104300395
0.382372980277003,0.924623896091725,0.50310068909593,0.715896904073545,0.203672259484329,0.778318433975184
0.924609933680274,0.382498178953282,0.846411325296064,0.127524016734828,0.507732150580946,-0.0534090736819307
0.382503053138239,0.923161904241611,0.293844360707056,0.854801310917456,0.0841602626945809,1.00393948848864
-0.999449821876795,0.000613523262741571,-0.892321279482612,0.111191421751703,-0.895458779456735,0.121919513575806
0.99976543739332,0.000295914542460237,0.945735356682359,0.134347062988188,0.906276267465407,0.132926486688201
-0.708686444572346,0.708501213402514,-0.63407144603912,0.556668065909127,-0.549863766007113,0.551959250169745
0.922369836523848,0.382217635273258,0.938787552660626,0.380634548870419,0.985689336045729,0.256948323815338
-0.381908299897851,0.924001652614274,-0.590718173628767,1.00221735581332,-0.0865157721599935,1.1154626045558
-0.385211393189756,-0.924309178569082,-0.384780780670196,-0.928150164862098,-0.308337368939283,-0.87010492493613
-0.384827946481337,0.922551463190017,-0.30161631883002,0.916038193575881,-0.194047744480086,0.689177239758203
0.707263035286006,-0.706820074740899,0.522333059850238,-0.728139468017574,0.676530361207506,-0.827732791507222
0.707493719448514,0.707373827222817,0.718480394060991,0.702400108903816,0.515003650677096,0.764833699012423
-0.00066882205674812,-0.999554651760024,-0.0470789079379518,-0.994353370995837,-0.0664708496461122,-0.990326723027856
0.923842755530358,0.382330985880848,0.964041542061435,0.391700145223921,0.901190841859402,0.262824963073195
0.00039048964818556,-1.00057078152501,-0.275810766774292,-0.923580527021866,-0.191251465085417,-0.839572738652604
-0.920542152688813,-0.383322948960993,-0.958638249045431,-0.208029079338393,-0.917986345218113,-0.2316533276674
0.00200809738949952,0.999826173534826,0.0825325112117933,1.05225723544065,0.00682775041222089,0.887398616211475
0.383328212925954,0.923697460604233,0.415915035142442,1.00858522784866,0.219702399686951,0.750190048495574
-0.382171212516582,0.924029773408503,-0.377813399497972,0.889891361121255,-0.297147068621354,0.986483976254369
0.000641791603997798,1.00017570353955,-0.0392871440088427,1.05391420802064,-0.104195082810163,0.882093704185821
-0.706803174411416,-0.70643247915618,-0.523861663925246,-0.600583165034754,-0.515955391483794,-0.701697403334809
-1.00104905964015,-0.000998234785568521,-1.04100699207827,0.0220108686423505,-0.894340009714345,-0.0287611402538125
0.708142405127722,-0.706821445872786,0.615965825666339,-0.690323023516098,0.643650431999381,-0.636325821970783
-0.000602895302636153,-1.00119474134589,0.0535029005471193,-0.954395042553327,0.0374793620488721,-0.868874443669681
-0.998627022230411,8.65523430727648e-05,-0.962258780542132,-0.0265268423482881,-1.11459178476055,0.0592608368550205
0.999954598733959,0.000856259263680941,0.978831114759035,0.173816560207047,0.824162383776537,0.0663197201274933
-0.923939633009869,-0.382079416468676,-0.885423971296707,-0.399402960840779,-0.847908195056857,-0.286860023305274
0.00146126069571466,1.00019772050603,0.00939235908402558,1.02833926192716,0.121135646611143,0.944682025876715
-0.926037235173334,0.38279823664989,-0.938551443462183,0.266200645340478,-1.04961266397122,0.407686100530509
0.706095556787625,0.707222835667967,0.665956508586032,0.663647282406098,0.595502317887505,0.82810883668986
7.3415682247141e-05,0.999642704903973,-0.121154340364568,0.878751823178168,0.0762476398119169,0.638487248868302
-0.924870417620011,-0.381588417979566,-0.808792920282707,-0.385968076503026,-0.871188986985134,-0.346732482425598
-0.00192084636812763,-1.00122630799477,-0.181288250446191,-1.0762703208519,-0.245413862503583,-0.798663711100325
-0.380335693307269,-0.924972219265978,-0.415536613327734,-0.913299776803691,-0.202216150207083,-0.91567495234317
-0.000200307713457572,1.00077519619904,0.0427622548512195,1.0343609984497,0.212574745294385,0.72693453455673
-0.706232353946328,-0.707065767646175,-0.62276977054992,-0.613096421129798,-0.519646327530554,-0.600546074461768
0.38348294772713,0.923508911773131,0.432703953764711,0.908324830841798,0.307564442364959,0.996612463782207
0.381998195902068,-0.923071463675771,0.333338531768594,-0.920197330738677,0.256438666115196,-1.0299859092879
-0.0012714094219113,-0.998976881264475,-0.0326314515039186,-1.02631424435937,0.326218081497191,-0.989229876241288
0.000807468667873308,1.00024884905413,0.0523420640580688,0.838219307243091,0.0225867087676436,1.00496466425534
-0.706484692035709,-0.70781992625173,-0.715362489508918,-0.658487550667635,-0.674743770103845,-0.665917559326707
1.00071703461256,-0.000912285591644621,0.898638687183899,0.0262020151563436,0.953205389889189,-0.00258914849619285
-0.382671261824168,0.923691326272384,-0.386718498416701,0.852328483985458,-0.494622781127239,1.07911437140736
-0.705651773214616,0.707253382534421,-0.61628100385914,0.667795523284815,-0.434435886830088,0.658894396026788
-0.923875338719269,0.381977426716731,-0.93195179166354,0.323747063990693,-0.624797363481717,0.524190293250621
1.00041324263771,0.000397378096171831,0.834010530837173,0.0998015717765208,0.879752991641994,0.0952120877845758
0.926994994240934,0.382222614532901,0.953182644865272,0.414030512143634,0.898861950711575,0.0906968821810091
-0.708255723200577,0.70711516670612,-0.549564015647088,0.628662494546776,-0.587316522422561,0.351235167993119
0.925390632420313,0.38599461669533,0.936166779673212,0.244228231676854,0.771870582286087,0.501695358896236
-0.924232906380671,0.383218651484217,-0.897685716927327,0.145941148358473,-0.709674917318264,0.434676798828577
-0.706506936096524,-0.706898337214932,-0.633827283091654,-0.647871133304984,-0.590712825285211,-0.598800321662783
0.923767154856174,-0.382063111983359,0.961617741671984,-0.418967025259246,1.01582974859819,-0.454805296206111
-1.00127778666783,-0.000556636470883919,-0.89748439471137,-0.00834636386899337,-1.01168126201131,-0.158798161178095
-1.00007487196357,-2.38620186709792e-05,-1.02942812256876,0.136119174299738,-0.887055518634866,0.185795663229117
0.707290782808986,0.7078688547434,0.625624737881428,0.666130140752975,0.631607154209065,0.49268559729852
0.926750802446517,-0.382753958644453,1.02179832173202,-0.301640917933841,0.999459240615417,-0.156536459447492
0.704390263570999,-0.707991280844364,0.888688990488398,-0.836863447031549,0.792294874755053,-0.844816119451935
-1.00044377991102,0.00143763562824813,-0.858304789579593,-0.0769098500861507,-0.887970061765478,0.0557164653620797
0.923252679675945,-0.381443074958349,0.855997091991635,-0.394338537708381,0.819054775172673,-0.320017986639565
-1.00007450437967,-0.000210936183363658,-1.07202218398355,-0.0648775538929428,-1.11300190251722,0.0763663765212959
-0.924101590558471,-0.38367206680517,-0.989042912384143,-0.342949503170157,-0.927813260913487,-0.265256430513295
0.383932771574673,-0.924387655487502,0.399560618856685,-0.869136318899539,0.440241702374905,-0.740953103512618
-0.92590343286026,-0.381054849254,-0.850663757843524,-0.406644345194937,-0.966971004323146,-0.375501263449238
-0.706080391560597,0.705159386235117,-0.667926378345289,0.617957503517819,-0.695856874724315,0.651831839850026
0.706149768825817,-0.706582708028884,0.791076033925625,-0.704019196307721,0.767532202809997,-0.648486290212791
-0.38490526920924,0.923860126740521,-0.524369919174286,0.902078949232549,-0.441306787436073,0.852439852171723
-0.9227540203453,0.381588957742053,-1.01334245907088,0.533256176997491,-1.13997881013594,0.422649437559861
-0.383156046375528,0.925668437662049,-0.445256237746801,0.87060792709908,-0.352833520502814,0.89815246305902
-0.706941056482915,-0.707145317582137,-0.684653924703315,-0.710224753104899,-0.68599992326666,-0.727364082573294
-0.707051018826082,0.706568389253237,-0.691888330835415,0.621122286824956,-0.719046386651844,0.655012305624008
0.380222955274195,0.923610758292691,0.236233905413029,0.793048559523103,0.35115731836067,0.695278482243635
0.922731737069592,-0.383798474384114,0.711442285109479,-0.258057191710319,0.719199686381416,-0.342852959779377
-0.707771537250402,-0.706264597030961,-0.716366003270128,-0.822811285058105,-0.72023512130212,-0.867195355046145
-0.000641382874233964,-1.00027386161399,0.0188042127801926,-0.961114780160166,0.0275998037791989,-0.823567579637646
0.705940528627346,0.705830766768914,0.77054401865107,0.686858488018912,0.63312236848952,0.800683016389021
-0.707606194161661,-0.707290848220152,-0.66241712725598,-0.671143765802755,-0.558563864628154,-0.541923015222302
-0.923217132035878,0.381558386134001,-0.926629649668284,0.264535001198438,-0.892051789182788,0.281770048563751
-0.922624305589723,-0.381006562860346,-0.924903114771496,-0.357944871030271,-0.923317860529562,-0.35007386539359
0.923675826859575,-0.383043669259927,0.957627010299991,-0.27884737945354,0.88710295741172,-0.427447755409112
0.705769209373456,0.707294585279068,0.639711492453153,0.635851099544315,0.750013020480929,0.514482096279992
-1.00218553806914,-0.00101590611378864,-0.935979970761637,0.0726198851843793,-0.952810140223754,0.0699657480204306
0.707653827840007,-0.705441272326122,0.471580281992152,-0.480355610337291,0.531711720010568,-0.516824681446214
1.00086770463174,0.00106468685703682,0.992062571851902,0.0638807478472852,0.975695098937777,0.155707472967482
-0.00107438404910004,1.00057404878375,-0.032298160506954,1.07499285264961,-0.0195214145230694,1.09460123342969
0.707490188358449,-0.706244399735391,0.715897393927742,-0.65504865120444,0.75933952427597,-0.626235204707859
-1.00015860397747,5.71395045149362e-05,-1.00152691170607,0.0374890373953433,-0.967252306519231,0.0618812211220404
-0.923928602363004,-0.381300176651994,-0.97278614056925,-0.272514921031103,-0.843648207785046,-0.271042416696668
0.708528815209427,0.706551775647137,0.619898958606111,0.674121258644787,0.562666383760595,0.655016717522993
0.998410801597499,0.000530581751859783,0.919701375334463,-0.154756769564926,0.850938433235528,-0.184720692825739
0.707099599702752,0.704582737280674,0.641666787871621,0.7821572629676,0.473740186023248,0.862962853045716
-0.708255333030806,0.706750770400056,-0.638326450531879,0.643970681607056,-0.516079366420941,0.557263891216969
-0.381571990222548,0.92475857082572,-0.298059185916764,0.850540960559608,-0.448681763338289,0.854892861231868
-0.707406969635389,0.706892364042536,-0.748831257385816,0.764070014100175,-0.7337545286453,0.659675049682328
-0.997694538512999,0.000739835793326952,-1.03964227078236,0.0464502687599969,-0.958282607219474,0.143697884033667
-0.384268453127544,-0.922969906549829,-0.336812414401392,-0.88505103188648,-0.449603778022072,-1.01800664197051
0.999674912278643,-0.00128134289749412,1.10490791434228,0.0637778414501164,1.10363061955998,0.00190563426911877
-0.706643524927042,-0.707988200996156,-0.768559706328462,-0.593501843236671,-0.744281517071303,-0.505316176734981
0.384458481584613,-0.926744041332479,0.397134837699049,-0.881885685342315,0.330943263155081,-1.0129802229719
-0.924364766337159,0.382861700013527,-0.917899388767273,0.41603066264235,-0.885441632921037,0.44022116212617
0.924999539748175,0.382974550599299,0.94342381516441,0.355139140205935,0.873481138254771,0.431472343677537
-0.707511921931238,0.70709925708168,-0.720080990285123,0.654163314682055,-0.790701558970934,0.634620278345168
-0.705748323055329,0.705608536248132,-0.598317778597782,0.580300997094202,-0.639501722906163,0.542641722647558
0.382093930560636,0.922218418603905,0.472636500464544,1.02487146569676,0.48940285470974,0.93016062225593
0.924600310205171,0.382851116196047,0.973122168454637,0.333676818807458,0.904841726820791,0.432699083356723
-1.00019234381847,0.000685868215234677,-1.00452288368482,-0.0972639401536325,-0.927404140687809,-0.0600594789616325
1.00056801787005,-0.00127394497948605,1.05284169089188,0.181926900179555,1.01744900296996,0.133618987300075
0.00129202301311577,1.00085393485646,-0.0925517866620301,0.976564471409783,0.0579015309654283,0.85534682507775
0.000257798960566782,-0.999122858186673,-0.0342194531225117,-1.07877696065805,-0.14464897459492,-0.810591439092409
0.998878063591266,-0.000732785636160693,1.01710598929288,0.0527598238566337,0.928469831957664,0.0682197002845689
0.383047568449808,0.923907426212024,0.403440077928579,0.895275090720467,0.452689634779693,0.957495923999387
-0.380479546001941,-0.9253864626767,-0.254653172920745,-0.87355116991526,-0.349065320650641,-0.959832638691946
-0.378614072812578,0.922707933668136,-0.409216118752548,0.86658201145744,-0.374597945705718,0.77797632279248
0.707539486164167,0.708146563675016,0.772669041218451,0.728441409841838,0.783189341445117,0.854929434235526
-0.382764515727756,0.923362592469766,-0.238970247307033,0.826173057152795,-0.260831341295444,0.741825579184993
-0.383084423069398,-0.923633626084785,-0.426236077587111,-0.950043853261931,-0.270187641873945,-0.895967726913798
-0.381823629644016,-0.924721774760078,-0.380254119883772,-0.94593817506687,-0.360171510088421,-0.726323553694961
1.00088764582616,-0.000488909292996652,0.965158429247607,0.170840406830417,1.0477342544659,0.173124684552545
-0.923662177518165,-0.383594171063033,-0.798988757415552,-0.328182888138004,-0.937275993683187,-0.432755534928676
0.707479772541068,0.708433372503074,0.740936557432181,0.638199381261257,0.51375549239822,0.612098138124338
0.923587076411441,-0.382777451786382,0.869218513902555,-0.417944322425516,1.00784697266512,-0.415419035852916
-0.706977510120921,-0.708039829635205,-0.611324161875896,-0.662940664819446,-0.823229141023951,-0.569840779401938
0.92450565765351,-0.384473171479941,0.775131635361784,-0.218072819143012,0.589754510538026,-0.224716529956628
0.000117745344825429,0.999019087598619,0.010693489409009,1.03395550446588,0.158850558649105,0.942883427474703
-0.999750072000642,0.000950803115934967,-0.967286622441737,0.11268567311485,-1.12047093846284,0.231408304383392
-0.708369559909007,-0.70796550732388,-0.74714089823879,-0.714437870228219,-0.499098816105448,-0.632086434437429
0.383982375731174,0.92149104584988,0.509078360281617,0.801415567629813,0.317455462660588,0.592221969992627
0.709142520463874,-0.70674319336476,0.691654971550607,-0.711439453991995,0.863559916759882,-0.771811735949184
-0.706906279128804,0.706118565649666,-0.641943650433402,0.73041070592594,-0.814011067371149,0.617170426568637
0.382343671810482,0.922598302560192,0.179735183616348,0.78214019845833,0.17398017656487,0.914422931076772
0.382687551463482,-0.923435522897549,0.178054987285771,-1.02061627494594,0.0614800286982791,-0.87283071771016
0.922678621364017,0.384094928314264,0.774182905795851,0.36923181648863,0.839449585554733,0.392229696746783
0.92353659611647,0.383626466572958,1.00039638348529,0.407084822792041,1.06081506311941,0.463243013655841
0.922551313490138,-0.382673180681186,0.974261755421456,-0.491123478080889,0.800610168022065,-0.331017536198254
0.382436109524868,-0.923278650722727,0.462407019881089,-0.794615248177182,0.390533798814596,-0.75918336527894
0.000529423173681445,-0.998893027989153,-0.0255068827107798,-0.88507593919833,0.0345508440654321,-0.7633312188452
0.381645780287212,0.924563411089128,0.299634427378967,0.9331184355208,0.368512735882905,0.89108462840944
-1.0003044121249,0.000133749165701013,-0.918478896381357,-0.0492432725205487,-0.71252321887791,0.204115285452695
-0.00113880970364634,1.00005573018123,0.119689967031642,0.899043197347374,0.0266367465368745,1.27320666398974
-0.707127018854138,0.706865391683805,-0.681489180042805,0.728247557011374,-0.587685818895827,0.450024898567084
0.924345949156971,0.380925018535211,0.970465405069202,0.366629818117462,1.13438826094384,0.332057498236276
-0.922403186274269,-0.383661078929913,-0.939176306489225,-0.329517281312405,-0.928663978548414,-0.351052431475233
0.99980622851782,0.000485136124197232,0.94930332947927,0.0894540759130721,1.05843684449088,-0.0596460924930349
-0.999338999988227,-0.000702633446339002,-0.951823549257298,0.0476131065958352,-0.979718996227248,-0.0920813884073702
1.0007305385908,-0.00028585135292406,0.918894132176195,-0.0512026409324544,0.839383091549707,-0.0777016127995678
-0.924672799672786,-0.382656595644819,-0.987351570009723,-0.53924913082439,-0.769961981803526,-0.458932409655793
0.922890851821015,0.382683102582826,0.749879418778295,0.429862328691138,0.783813627912222,0.501286795078306
0.925458942677101,0.3822662948965,0.919512820621129,0.437680039868883,0.868702994639511,0.408564084079305
0.708025676328411,-0.705526497906261,0.723427058285343,-0.675441377800564,0.706948255894323,-0.435034210418392
-0.00178465796804829,-1.00122534962491,0.0175718519977257,-1.00179936475887,-0.10024087944662,-0.92801670773716
0.382213919854497,-0.923667151934852,0.293407214525073,-0.665548449224509,0.304227336975259,-0.825229856989712
-0.38253533952926,-0.922884626474651,-0.433524324878622,-0.974501739072411,-0.357720913429774,-0.926403611385376
0.00101570481707974,-0.99902130298608,0.0349167033847037,-0.845334959272576,-0.166504236066116,-0.802228006638899
-0.707781185603576,-0.707260895452982,-0.844298765486616,-0.842020905627441,-0.865260383274316,-0.808261855660693
-0.707614293014377,0.705730587363658,-0.703393092697456,0.774563088837785,-0.739963211089733,0.823735960077347
0.92300718110949,0.383141815659576,0.91147901977334,0.43543926448876,0.879396533947126,0.416242146291946
0.924456239972153,0.383457239786541,0.928782301094035,0.388510091895048,0.992262572477597,0.36118625211021
0.923076651545312,0.382282746759767,0.86235170186721,0.425885083006841,0.933401855834833,0.140778107661672
-6.66792990818843e-05,-1.00098815019107,-0.038216400881781,-1.06044863189267,0.0478069669470189,-0.991167333328719
-0.998591096161325,0.000355346724677954,-1.02385451602102,0.0353455284849949,-1.0439118186744,-0.0645411202236386
-0.708514278289168,-0.709096476285563,-0.664082876414943,-0.613171154336048,-0.770113552956311,-0.575390023750872
0.921311148164596,0.383255706019662,0.962345098964689,0.27016060704043,0.899185756336743,0.25190122907328
-0.92328843611612,-0.383145007496856,-0.783581603333294,-0.353052467969536,-0.596287166628251,-0.408023806156153
-0.707542597593669,0.706478640376782,-0.675494182300499,0.668424319199491,-0.654219392441247,0.704156508340996
0.999755652133762,9.85287111716828e-05,0.981784114376127,0.0941267778707485,0.817716943501877,0.0555362976420764
-0.3835656481999,-0.92384008289096,-0.48406576252853,-0.954348832284933,-0.504209479665076,-0.844399796061356
0.705836196235793,0.706630448664357,0.636806671066356,0.651351231907933,0.650498788687076,0.573462236620036
-0.384302798625866,-0.924907685281095,-0.328057675261578,-0.760980189443664,-0.344364543935598,-0.838918872280258
-0.383094644992948,0.923155734642202,-0.234792390346978,0.928360675083871,-0.228413311149443,0.908531990958029
0.706009267014867,-0.707416820467163,0.561338922283871,-0.655425233961105,0.577573172630307,-0.739860269482434
-0.707979022665654,-0.70841949102733,-0.691159010630388,-0.762383565968191,-0.579222544326106,-0.892435624079124
0.999319677391425,0.000688680159493049,0.998415828219017,0.024136751475297,1.05710910474996,0.103744917282383
0.707091193429829,0.707696960924016,0.635054475898289,0.748635544504997,0.88695926334816,0.691505296724096
0.383292037960859,-0.92230621020684,0.269504479487651,-0.963545634056335,0.341558078799999,-0.763712695082792
0.924219630332392,0.383670226904549,0.758404355716622,0.189958019035854,0.778184082787342,0.0767073470670776
0.922065637679775,0.38314839113071,0.909249463737919,0.301831296129176,0.935303941196075,0.15090311892404
-1.00226593076424,-0.00163570566128867,-0.987087144682638,0.0457670880147266,-0.776993231311669,0.118774480761388
0.000175162453725187,-1.00096500031017,0.041341518849667,-1.06010878250843,0.100310626240035,-0.818460408252006
0.923239201932239,-0.380462606698903,0.859323283113518,-0.477824226165359,0.769731159208703,-0.43878716923922
-0.923574158126911,0.383505264278705,-1.0043963910476,0.416440577367152,-0.842420452474501,0.426099129749273
0.924118320109984,0.3839336636397,1.11690622347628,0.373310145378733,0.848322459352981,0.189278550642145
0.382650047697563,0.924748308103794,0.226326421379688,0.839221135222381,0.0820016792671885,0.9961071995784
-0.382615917786178,-0.922527310267591,-0.441170353937097,-0.811825047495856,-0.440648199391635,-0.885131249838886
-0.705531591911229,0.708044533554844,-0.589172942081501,0.615760600796197,-0.595561844843887,0.551408026118978
-0.70856692704443,-0.704690012824838,-0.416793262641564,-0.562351926648823,-0.568065418333356,-0.751316272987931
-0.707612083621698,0.708962866619999,-0.689459918324865,0.754237984055731,-0.520086684053777,0.503917253641494
0.706292552261755,0.707401523751838,0.696744126294814,0.797063633744477,0.787478478385265,0.824469578281753
-0.708289626274152,0.708751053128187,-0.7373666631753,0.739530855843772,-0.59835680920471,0.945261485431161
-0.704993151959461,0.705951128725958,-0.744494101372199,0.684146992696959,-0.641958248040612,0.503991846670169
0.00204260301540419,-0.999919864238546,0.0127392991213204,-0.856692329998871,0.0511884599561096,-0.8454303109538
-0.706604338367837,0.707457914984416,-0.708846952033263,0.601215746331392,-0.69037976109539,0.54679573731617
-0.000791334912576363,-1.00185387980233,-0.0407439882800113,-1.03889636945333,0.077429802941331,-0.981977387832057
0.925478638449034,-0.381695807844486,0.884817764588283,-0.398670363518718,0.913651352434801,-0.46447486825079
-0.924370205441641,-0.383053810840656,-0.771218447145924,-0.379003851107591,-0.791052542186695,-0.48121022777599
-0.704961370887745,0.705646465985358,-0.589297890464337,0.674785773773209,-0.603986325812712,0.73374490429957
-0.706919670240608,-0.707997058062545,-0.661971917294532,-0.623485343610026,-0.397117983158138,-0.565425273632212
-0.706805868938907,-0.708781096998425,-0.649218447358711,-0.785810249712115,-0.612832034873983,-0.924558838466006
0.70666639086622,-0.7071636007752,0.607339436719488,-0.573451606853465,0.621200126140688,-0.742473319669413
-0.70713227453367,-0.706224890816505,-0.658564697157463,-0.614375418156814,-0.610467947967667,-0.656289968447475
-0.381880991512544,-0.922509381661653,-0.404501294986441,-0.946174776394867,-0.428167097424625,-1.0814306939442
0.706566944335527,-0.706136416611109,0.633361312661912,-0.562251604926435,0.655531259753369,-0.50746983541172
0.707447312298071,0.705996502738304,0.742827228978474,0.724264103841285,0.629310085366838,0.63521659659228
0.382772605148883,0.922049643011857,0.260202991796339,0.843457205329399,0.385144073920275,0.474936752785433
-0.383570879222729,0.923744751325186,-0.349564365240399,0.946030255516366,-0.362485508384796,0.795267156486258
-0.381638749088441,-0.923317405508481,-0.222466646861081,-1.05547363776803,-0.192480973211003,-0.990439575447153
0.998162451882382,-0.00133520699502055,0.935257187659336,0.011196954490075,0.956092417215944,-0.183967492197636
0.923170340203267,-0.385009811743334,0.790269310819995,-0.386486517260682,0.875822790308309,-0.205470993157407
-0.704284402915199,0.706124943793991,-0.64278170416785,0.765550141280133,-0.680178324238279,0.823139212841363
-0.924048048612551,0.383843959732036,-0.927471728914655,0.220242436675611,-0.931030661274521,0.170126707750032
0.706462647177855,0.707713571784216,0.665382129844438,0.63741222651301,0.726696287441584,0.622822522756541
0.998722876961424,-0.000222321823900515,0.998606341216623,-0.135496414555654,0.938149917219965,-0.0499361550407807
0.382455500821267,-0.923293353292969,0.284575361675547,-0.944242569282855,0.126417141054184,-0.85494076648184
-0.000749951079560129,-0.999652513591044,-0.0954320651363758,-0.995851046727798,-0.0612122955982361,-0.983502753739004
-0.000591918223294715,0.999544172421761,-0.0998703420069276,0.972387411219274,0.126701593560701,1.07920755778117
0.706894601524126,0.707747817104662,0.686143221986586,0.86361101191149,0.609614391736338,0.907961374001368
-0.92354989866567,-0.382919327322705,-0.886232272960292,-0.454487788854431,-0.749995403218899,-0.375577638430575
-1.0018425347015,-0.00142092619402684,-0.992392424346287,0.144728358504895,-0.872774952453393,0.0833448782258008
-3.54010707465831e-05,-1.00036839539335,-0.0829998568453504,-0.878916579371981,-0.109894787408082,-0.806980893906149
-0.706948465341496,0.708419393606576,-0.630029534444059,0.658878088096712,-0.798601746405519,0.600600059805105
-1.00043553916765,-0.00168924638019075,-1.03937771319481,-0.00866760954929937,-1.04846937870677,0.133068142154923
0.706143309161724,-0.706759259390815,0.680377800050747,-0.598403659359937,0.599996965068357,-0.588076475206751
0.923681332973229,0.38162577159507,0.911413721972934,0.423664721244392,1.00359261449738,0.456609055897219
0.923535340270041,-0.383442709529718,0.903166605984624,-0.399981881403161,0.85820337689824,-0.402107165891114
-0.922524296599722,0.381689542195984,-0.882893972731519,0.484654649371186,-0.822392698182944,0.490766236143962
-0.997720316564363,0.000893316142480432,-0.960943489776494,-0.102798530727108,-0.932412953596071,-0.0615243418853353
0.380499319509102,-0.923592776694294,0.453399814333357,-0.786369762834526,0.508779945455176,-0.732013241346012
-0.923252012725519,0.382903462050359,-0.822557648964597,0.319194008414491,-0.889900702466624,0.322182349357747
0.00108366297534997,0.99918261921478,0.0290751912044151,0.945347896756277,0.0235809404619996,1.06977521847191
0.923205191661286,0.382573757431743,0.874564967833778,0.396283399172225,0.688212858645055,0.483487661501525
0.382157815578994,0.923784027126602,0.308177885033064,0.98638921006121,0.244615973741487,0.998987158299817
-0.381607100575247,-0.925077377156529,-0.444673948911119,-0.90391669215673,-0.424646210845475,-0.898909934931941
0.706950277167091,-0.708362765445534,0.761516042912066,-0.683250570091347,0.632952591677701,-0.524027983446424
0.000407504647592564,-1.00030757787057,-0.0668388311697625,-0.917048418410546,-0.0891636290699269,-0.593682615525817
-0.922946674230605,-0.383034094241982,-0.758693502866606,-0.455612412427867,-0.868263578572936,-0.291000696860362
-0.707788701185986,-0.707719280306327,-0.760548974039155,-0.663621604944785,-0.818775243271445,-0.709352606977469
0.999860554997197,0.000435247749626382,0.970287743275092,0.0165118325254411,1.06036447492154,0.0138593046355532
0.924326062042178,0.383294788308098,0.977027589379339,0.339851196193789,0.849886873858552,0.172638965364457
-0.706588871664894,-0.703731189470885,-0.628649975300287,-0.657557549793705,-0.742077112290455,-0.665038455882841
0.384834844576702,-0.923422557468728,0.365976113536454,-0.914256096613302,0.398646480548558,-0.852412717888666
0.705910891510502,-0.705940685067572,0.547677323604232,-0.725116813149816,0.741665327168769,-0.600851829586046
0.705318077010998,0.708637504263632,0.741666687540578,0.72662488336938,0.708867593052492,0.641197601951269
0.921498170549759,-0.382870962017707,0.734725807952561,-0.489939419128306,0.722139869606927,-0.253284596878398
0.706232036557088,-0.70753669992475,0.615389845691634,-0.667875373045801,0.4835874774172,-0.712339683895065
-1.00011678131641,1.27762994352708e-05,-1.12842274558784,0.0829361659651986,-1.16462620680004,0.0690260305355467
0.923277759886213,-0.382835871924707,0.771031366405239,-0.423750076022292,0.751562793668679,-0.441550309465668
0.707154161332701,0.706626408649729,0.749394132643412,0.742484809325748,0.657925933939014,0.594545691128569
-0.381409954561656,-0.924546962846591,-0.299030632361316,-0.883410761228563,-0.17930909784223,-0.786308410553998
-0.383278679162903,-0.92289958176728,-0.341670722621582,-0.894118824706217,-0.246024400252692,-0.852753593126848
-0.382132982844811,0.924685614468158,-0.275783123091132,0.715790036681205,-0.233280341023912,0.782226221792603
-0.999489240039058,-0.00110441697456242,-0.918231686089439,0.138025611816162,-0.891585886804539,0.153239354539105
0.999069812982316,-0.000856296432977121,0.952287794735983,-0.0976249960833039,1.04935270237242,-0.0846129317285329
-0.923809763113221,0.383218869458012,-0.845893316304014,0.37838948874345,-1.03976921251567,0.342715057879174
0.707921104296422,-0.707122063545513,0.656865750903725,-0.513627832478136,0.654352960233455,-0.575520701869797
-0.000133788084051834,-1.00108171105914,-0.0340711861332373,-0.998918004323638,0.177392975173597,-0.622570357907765
0.924401689133015,0.382391308118152,0.96342314010477,0.141149390374785,0.895510833639445,0.0634263871628132
0.708029606156428,-0.70812839785808,0.68818792003399,-0.660249811834827,0.606976603895526,-0.764551273596244
0.706821006917519,0.705609196494541,0.906264845755608,0.638988570629032,0.545528273128096,0.557967503217137
-0.924070392705244,-0.382259837258816,-1.04163464012247,-0.414589128062279,-1.23296623078295,-0.411517521032164
0.000991050021727872,-1.00019486027667,0.0787490544094023,-0.96014409274561,0.276496450317044,-0.840716623304421
0.706275664895334,0.707410963801393,0.716032994738436,0.750160001762203,0.622517546112566,0.763602555642554
-0.382609308183216,-0.924840117189321,-0.391385005146077,-0.973996605030357,-0.318463238612643,-1.03086784826097
-0.923979909530457,0.383317095180924,-0.852145828395803,0.39813404455012,-0.817759315373313,0.342620274057845
-0.999636563639757,-0.00216632927515957,-0.924682694028205,0.0273516323438428,-0.99487757427573,0.0816519546127426
0.000107432777672108,-1.00115274782563,-0.0591902112033784,-0.984745151236193,-0.0241077419389746,-0.872457226145814
-0.708798285537251,-0.707624515573539,-0.709643856415273,-0.626284663592253,-0.804573024317312,-0.527736497819939
-0.925251877449965,0.37944798099976,-0.74314400292147,0.229297935842935,-0.624429464532186,0.169314594054223
0.000384662046391486,-1.00008034657277,0.0265189331395689,-0.873345476006443,-0.0957067558688141,-0.988672021038915
-0.706318878911816,-0.707436175697322,-0.705206950380428,-0.781682413446244,-0.73728248636805,-0.862605793971556
-0.708294705118312,0.705994637898482,-0.803922413849678,0.60899215508455,-0.822994884258212,0.589067200039094
-0.924106859325377,0.382259080872882,-0.955262642343712,0.48860843500216,-0.86872727466882,0.584417441471738
-0.383168422126554,0.923308142377063,-0.484436008076382,0.960233075273013,-0.490765763642013,1.00222016128833
-0.380488180737252,0.922192062206373,-0.318668022714702,0.817933128481285,-0.137086327603009,0.574059494190234
0.708371158312539,-0.706276054079198,0.628568367584847,-0.547464054569037,0.674250324852206,-0.448124400820059
0.924735421023162,0.380865097206756,1.04710590276535,0.38332280571321,0.878164316256133,0.225311099300703
0.922966647746886,0.381961846853977,0.885255167446255,0.448934671267442,0.893490929468605,0.421993606785029
0.924943426239905,-0.381765761239534,0.95153247860352,-0.383762875854879,0.92002299013261,-0.550319652399237
-0.382687622840247,0.924932014030936,-0.372027177107854,0.953526821901452,-0.286307169715477,1.00538665859672
0.383013812681961,-0.922355421114457,0.268714964004183,-0.863114799367727,0.139786992611436,-0.835607777364006
-0.998951462151465,-0.000763704317782348,-0.734258402886221,0.000341550025785915,-0.891127148086203,-0.133542310728342
0.00145507104706249,-1.00045669692048,0.00932561375063624,-0.959102404782811,-0.127993978704438,-0.89840467876816
0.382721044399362,0.922781175178233,0.281869436922748,0.953692169149451,0.18242291434768,0.778541289656034
8.61575682401215e-05,0.999251214097038,-0.0940066516788285,0.841993302151961,-0.342649034928739,0.64678730130149
0.70597939049043,-0.70624800504407,0.754398052293848,-0.601463821752839,0.685983012715346,-0.566908313956002
0.381529092060271,0.924215209088935,0.363269618512399,0.892898600722618,0.491566187832811,0.762956645537536
-0.383272069948139,-0.925146082600901,-0.393874672414693,-0.834351546694492,-0.351684099280494,-0.943344438297382
-0.924777905570442,0.385523508732293,-0.850740363900825,0.353750459593278,-0.777537806162546,0.0421919309840636
0.00149860583005629,-1.00141003147654,-0.0349984470805149,-0.929601462385048,0.0514364904391677,-1.11611454111918
-0.921668715846025,0.380793101715199,-0.909406360400657,0.319405409406519,-0.685214486924021,0.36252936356792
0.998593142649486,-0.000170649934058931,0.862698772863108,0.0845348384884619,0.949165834155069,-0.100662852308878
-0.708778919759303,0.707625052978625,-0.783932517250367,1.00287837243819,-0.680041365646607,0.915593517565869
-0.923316323128184,-0.382526516291502,-0.933689324415314,-0.423692585996451,-1.0008575643422,-0.230538873964496
0.924216765341322,0.381013172640385,0.85674245204833,0.314436395052668,0.938300010477701,0.317556473253409
-0.999530210783577,0.000440290196986767,-0.870988716017577,0.0194460044737088,-0.94333904495914,-0.0542312751820117
-1.00121885469074,-7.46768230595642e-05,-1.03892065820415,0.0788891550278812,-0.967927506622544,-0.0420927687970573
0.922766037727051,-0.381000736295541,0.791906924361719,-0.314239502593717,0.575654203345053,-0.171502868212719
0.707956547710862,0.707625115566743,0.717199897837917,0.747410682773334,0.705332524031342,0.53231375969942
-0.999965006827075,-0.000794498570052147,-0.974334761239756,-0.0557171727661527,-0.873698572094365,0.217672413459071
-0.923706244014411,-0.384107719755537,-1.03796221310311,-0.411513224608744,-0.843376695485472,-0.300070586121214
-0.924655175653483,-0.383934322689121,-0.742299580824302,-0.191660136769842,-1.07551394599817,-0.3131305435483
-0.999579526801658,-0.00166509582190211,-0.937809704613541,-0.10489342147823,-0.739886016327223,-0.150962316104882
0.707065046070219,0.708037520288707,0.618932789188577,0.67030224204432,0.71367034694459,0.805061208326796
0.381548938970933,0.922659558327342,0.489541742278985,0.86763246831015,0.481026959985877,0.844446262773147
0.706644340537897,0.707318668918872,0.718364557691525,0.719724577901554,0.76447550423451,0.481109386450894
0.381880328850876,0.922896072208489,0.426325835386342,1.04661903340344,0.420364279599645,0.86527133566822
-0.38180705078482,0.922196755948793,-0.189172940575613,0.896492222689764,-0.306301866542081,0.90885523942269
0.383072481061812,-0.923341644196041,0.477392961439405,-0.755561494258691,0.418568473194537,-0.701439714900048
-1.00067453767264,-0.000656952859031282,-0.848005260087807,0.113077260445972,-0.794612517455722,-0.0717338083133464
-0.923811064486539,-0.382933168103036,-0.91081256202396,-0.441293086601546,-0.6810116919515,-0.519271950241662
0.707445537920893,-0.707413025011518,0.701278818105267,-0.726015784776816,0.699308741907441,-0.662413208914039
-1.00018618582983,0.00131797819208274,-0.881468127382379,0.0682126713871843,-0.802766274775979,0.133242582034592
0.922686563019463,-0.382919519845633,0.858040885556359,-0.423019519469578,0.885150572595696,-0.481560907496435
0.706216533877226,-0.707902533142354,0.835855435815287,-0.570335282077111,0.685086297055342,-0.544809154185786
0.923405921059987,-0.385527779872748,0.918291216220153,-0.370919696623915,0.848461660924122,-0.475161121820157
-1.00107931266579,-0.000866449455888436,-0.924345047807621,0.0767334869251983,-0.994999903640722,0.176664555628182
0.705848563030016,0.707033421721718,0.60024533490188,0.712929900337595,0.836688477953619,0.801435427396854
0.925842575264485,0.381615445680966,0.988082924536883,0.384097784991025,0.890397863700088,0.431496727545065
0.705925548653119,-0.706571934500352,0.737436903088161,-0.585250514264803,0.574760449570986,-0.418946550945647
0.922630903877076,0.381890500671416,0.758609746170296,0.529878915630186,0.81057375487079,0.322418236046291
0.925160270169804,0.382970495707783,0.978807631288567,0.46182555762423,1.01785631753254,0.5571368183144
0.92206603941817,0.383066653537294,0.879760299720195,0.344199579651047,0.821854938138234,0.198408589241772
-0.923871818004852,0.383187463749085,-0.705266959823086,0.335997658113158,-0.891529252446167,0.291957539851468
-0.99935388892101,-1.15709437444565e-05,-1.00511373950076,-0.030031005536901,-0.936695723177976,-0.0610172960333414
0.709994006873731,0.705219202565882,0.607175177053445,0.825640410563978,0.69121013613625,0.749844395202915
0.707382329458413,0.707394191871747,0.731198903376976,0.717147434235972,0.744337576086606,0.69333729628441
0.382594154530712,-0.92385385644094,0.471478801232328,-0.984925442992338,0.338271150861179,-0.975915983559282
-0.707638889434925,-0.706573709039529,-0.653991583135096,-0.62238268534265,-0.636098760893677,-0.531486191994426
0.000553192737490979,-1.00016185361973,0.00237370961474037,-0.906933876931511,-0.0352417968885803,-0.88324953653934
0.707899608456054,0.706187153563894,0.657025720810594,0.64262129294323,0.561697381103832,0.619252780311377
-0.704420508102916,0.706568939384674,-0.690802105161292,0.770235501638291,-0.626037794652861,0.644298307015095
0.381617476030926,0.923960902409243,0.396793769922914,0.898562826634418,0.477858350807235,0.925320757939721
0.383627780818359,0.923216119974977,0.298038338392282,0.843465760368665,0.333302221511673,0.943291259513851
0.706587590759703,-0.706209495339916,0.670899416108539,-0.777862749956776,0.615967468723318,-0.874317906545229
-0.923651401499936,0.384160237969497,-0.866310265317904,0.370487016149727,-0.723209952570889,0.233605937935956
0.923554367220497,0.381957433595884,0.928879955802003,0.41461046164899,0.687608927442257,0.385872852460117
0.384735805258583,-0.922663429337083,0.627027800996182,-0.753044094948016,0.446031376150907,-0.878153210091733
0.380629517857484,0.923761190754561,0.444521015673033,0.823674834670734,0.505940468871071,0.744559226587945
0.705654802957411,-0.705791612834993,0.734202552962413,-0.731186502347841,0.684985810390916,-0.657651511661249
0.707931494210624,0.70863704333034,0.695342001440937,0.485518952196763,0.812718393586022,0.741345174045829
0.707830913473731,0.706508678285969,0.420529792382617,0.592580179865561,0.39625965156103,0.552605872058528
0.999168362670875,-0.000184188827617817,0.912761663682891,0.107561180208718,0.931355973691036,0.106758356493151
-0.999083558099571,0.000127852051708688,-0.893697898517896,-0.172779474006566,-1.08022415723749,-0.151470866625786
-1.00020268158703,-0.000519459837323939,-1.03185212266773,0.00995548376076331,-1.02379302951078,-0.0388482955696575
-0.709035275443696,-0.707934723753396,-0.631332397776558,-0.651387423806555,-0.629524059303443,-0.557311583695635
-0.706789311886835,-0.708016779131123,-0.720776315599101,-0.688694511061627,-0.584641301874343,-0.625564267387448
0.7078983348647,0.707446291031604,0.775406836166956,0.61668780142258,0.703141077054066,0.622572496350376
0.000543616337855032,1.00024437894559,-0.0449817529001967,1.24974046471512,-0.0741896214887124,1.02766462799076
0.999355147091046,-0.000953583598093041,1.0352094315306,-0.0190307394283686,1.04389941749579,0.090491024434074
-0.706637064595605,0.708469234587383,-0.727553757386195,0.801020108195118,-0.630357525338328,0.726574375521203
-0.706747977315766,-0.707990038664948,-0.702109909386428,-0.571811822740356,-0.378203710975467,-0.566501394834213
-0.000673071861250846,1.00013754181898,-0.000920613453075356,0.948477222868691,-0.100702709939634,0.991328362078999
-0.922558297058132,0.382056378168185,-0.991415582613383,0.1814272245652,-0.985590218640924,0.428502942448695
0.381253025498251,0.922324362212067,0.36819436306931,0.855206243526769,0.524634272318209,0.901460196479664
-0.000244143860269736,-0.998216258560799,0.0935901739539896,-1.00776006103818,0.217020670513955,-0.932808273504356
-0.382362960984416,0.925339335380368,-0.295552520046285,0.958612240175584,-0.430144418543834,1.04514510943982
0.705862368750926,0.706912068974523,0.751398899253324,0.647624486102348,0.725635000789956,0.542430709513216
0.382942528310492,-0.924326560674973,0.34071507138326,-0.894031079452805,0.431327924808056,-0.832133561184959
0.706432846687537,0.704856221833511,0.657609231954484,0.704130502411687,0.741807297600831,0.72459853753232
0.70711157112356,-0.707648284275581,0.682156303077788,-0.696277181287178,0.751769385411585,-0.762816155490823
0.706975264556323,-0.707870495919334,0.737346427523831,-0.78430364339919,0.67051248005024,-0.727970536293347
0.706500413081224,-0.707502285771698,0.697509070781834,-0.66862352839944,0.680334943657622,-0.649163749080671
0.381380243603597,0.923529615413431,0.301452707870712,0.881889569865501,0.267071035764304,0.835869886211583
-0.920753856761556,0.382554782038585,-0.891099467925069,0.448116212150545,-0.776322164758041,0.520517188776905
-0.925403954678783,-0.380948606294776,-0.931869582990186,-0.462150611519568,-0.776090133243214,-0.415823034454725


==> Figures/files_txt/MSE_vs_K_N=M=1024_rho=10dB.txt <==
K,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
2,1.0631346668299e-06,1.06333533120506e-06,0.117011018804453,0.115794038579068,0.129488520661879,0.195739662429346
4,1.22433855489638e-06,1.226462189865e-06,0.0621292480512436,0.0625664125828923,0.0697133878564668,0.121488238440714
8,1.54391660155664e-06,1.54712164381121e-06,0.0413742147298407,0.0414933493174138,0.0584321014972894,0.0861893081391608
16,2.3781260508965e-06,2.37424256200658e-06,0.0461643242097351,0.0461258378149357,0.0802061443357663,0.0940540752186635
32,6.15161133830696e-06,6.15041935587812e-06,0.0970790605178907,0.0971459818159032,0.156940797452212,0.163715103881622
64,0.000396335891038591,0.00039557789449201,0.39665031633937,0.396454968303991,0.475456831551535,0.477448315626899


==> Figures/files_txt/MSE_vs_K_N=M=1296_rho=10dB.txt <==
K,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
2,7.51297100721377e-07,7.45356316517176e-07,0.115986641418297,0.115732688917291,0.128385599941861,0.193998237411342
4,8.77233239023639e-07,8.77097649234493e-07,0.0602523212809755,0.0619905583059371,0.0665742467990112,0.11972581992926
8,1.08111332602653e-06,1.07893963278483e-06,0.0389135928487563,0.038845620108387,0.0529861449185115,0.0804468350548528
16,1.56669022297496e-06,1.57107810100032e-06,0.0397036753045336,0.039424951649414,0.0675520321572459,0.0813504315424681
32,3.25743719891419e-06,3.2608979729376e-06,0.0716485134444216,0.0713212923516743,0.121839398242817,0.128310975142249
64,4.60784780634688e-05,4.59938954258654e-05,0.287665385970926,0.287036376297347,0.368414416485688,0.370412276114525


==> Figures/files_txt/MSE_vs_K_N=M=1600_rho=10dB.txt <==
K,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
2,5.45247392489652e-07,5.42942640572308e-07,0.115342676030776,0.115754102125574,0.127869967417346,0.192825637606234
4,6.31713534840921e-07,6.34830413146492e-07,0.0610579658387215,0.0616069294113912,0.0668401836350579,0.11861683872605
8,7.58226342944645e-07,7.62447197809602e-07,0.0371193196327108,0.0373038665043945,0.0484181923571715,0.0764279645525342
16,1.08338672252757e-06,1.08062777470552e-06,0.0340021516610711,0.0342286293879654,0.0570281501315726,0.0714284342556918
32,2.01048486925302e-06,2.0083260051118e-06,0.0571018045219999,0.0569112885892507,0.100332197747197,0.107293679864262
64,1.26048597575161e-05,1.26342653590916e-05,0.199543867690085,0.200308053358809,0.273900093690416,0.277440905656247


==> Figures/files_txt/MSE_vs_K_N=M=400_rho=10dB.txt <==
K,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
2,3.90068560503275e-06,3.92717429815503e-06,0.112770384293651,0.116340982087913,0.125427728343447,0.205949456626268
4,4.96108354086524e-06,4.96234968765497e-06,0.0684256207781865,0.0681990900240028,0.0871911079572366,0.137335228397352
8,7.64110337854117e-06,7.65742201661035e-06,0.0622296806666385,0.0626224414213197,0.0994425224339519,0.126443572386673
16,2.11787607929412e-05,2.11847073039395e-05,0.116757868505677,0.117291946681339,0.181578992174979,0.195437549701229
32,0.00103826638626177,0.00103848584592493,0.420092313820462,0.419755583211688,0.502166175050802,0.506238831144947
64,0.342345945255316,0.342268970011647,0.71097378128892,0.710193911107358,0.762440073192415,0.762739679293559


==> Figures/files_txt/MSE_vs_K_N=M=576_rho=10dB.txt <==
K,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
2,2.32726768042931e-06,2.31537180761077e-06,0.11546453682371,0.116067244515601,0.127702208786886,0.202433352089015
4,2.88243609549434e-06,2.88516037608599e-06,0.0653958373439151,0.0653064848045904,0.0776990258149558,0.12881681813317
8,4.00686006855859e-06,4.0002488805102e-06,0.0517303837801872,0.051431734107263,0.0796618885290641,0.106459268194829
16,7.82679757607547e-06,7.83904103006661e-06,0.0767241288585538,0.076166886887563,0.128656781696282,0.14200628496429
32,6.62171100837016e-05,6.60250842521381e-05,0.255901634044604,0.254593327144843,0.342475742768486,0.34628622556083
64,0.143134942266033,0.143290487632496,0.61594215558122,0.615026360490307,0.677223744256203,0.677300770036242


==> Figures/files_txt/MSE_vs_K_N=M=784_rho=10dB.txt <==
K,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
2,1.50986704995765e-06,1.50288066462556e-06,0.116338897475042,0.115905359439476,0.128372307192412,0.198431267564049
4,1.83764628845175e-06,1.81739332392294e-06,0.0626830307695067,0.0635579356866777,0.0723960729655333,0.124402879292111
8,2.36794820775585e-06,2.37560887224153e-06,0.0459435751262956,0.0453793132563858,0.06801466447442,0.0943911512866522
16,4.01407821451214e-06,4.00485999531575e-06,0.056742113300582,0.0567677363878859,0.0983682933799238,0.111966957226307
32,1.50315742834936e-05,1.50288217241235e-05,0.147453808320797,0.148090202990553,0.219677060682518,0.226629354172754
64,0.0105138898059718,0.0105063789654282,0.511020013737087,0.511316684047808,0.580822781932186,0.583326166461797


==> Figures/files_txt/MSE_vs_M_N=1024_K=16_rho=10dB.txt <==
M,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,6.15707860723495e-06,6.15696429413504e-06,0.0956845009239027,0.0957588324730161,0.12662993195394,0.140091133954104
576,4.23386100147911e-06,4.23213088010121e-06,0.0706254615201405,0.0706469232707934,0.102914952789595,0.116687236675782
784,3.09336240997885e-06,3.0933749146338e-06,0.0558374262594856,0.0558009270651305,0.0892097304703326,0.102974165906853
1024,2.40082665798523e-06,2.40113764166172e-06,0.0462245284335506,0.046164737052225,0.0800063937503351,0.093844579703159
1296,1.9032329183999e-06,1.90363363933299e-06,0.0396346029573178,0.039615146236104,0.0741563681866802,0.0880080602192797
1600,1.56588309662426e-06,1.56613117445015e-06,0.0350126084829577,0.0350719709856823,0.0695127933728191,0.0835305539677899


==> Figures/files_txt/MSE_vs_M_N=1296_K=16_rho=10dB.txt <==
M,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,4.78437258788695e-06,4.76905332125854e-06,0.0952463378798335,0.0945330247684189,0.120826229931277,0.133455569658284
576,3.33687015672395e-06,3.33513358294679e-06,0.0698451014114012,0.0696845842508454,0.0962203667864469,0.109665641022498
784,2.52701288727583e-06,2.52583340677015e-06,0.0548079156045606,0.0545594285477088,0.0815713333924872,0.0953346795559728
1024,1.94600888885346e-06,1.94897919129522e-06,0.0449824611539482,0.0454183792325254,0.0726644459636046,0.0870379095351719
1296,1.56263395713803e-06,1.56135719953099e-06,0.0391373446537871,0.039036744710311,0.0671457402916593,0.0809620231652342
1600,1.29375613173729e-06,1.28489255850739e-06,0.0346416086603355,0.034752484568173,0.0627226901690081,0.0769218944193463


==> Figures/files_txt/MSE_vs_M_N=1600_K=16_rho=10dB.txt <==
M,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,3.84016333653969e-06,3.83727807057488e-06,0.0928168345284698,0.0928564248400567,0.113808048768323,0.127396857977809
576,2.7107286718473e-06,2.70936287709378e-06,0.0690929484063968,0.0690131708162398,0.0908723115117721,0.104585346098398
784,2.05752577742815e-06,2.05777587425371e-06,0.0546346497582682,0.0545991371534917,0.0769757438463524,0.0908895462587308
1024,1.60056657900613e-06,1.60074596016813e-06,0.0450352306750605,0.0451690763114294,0.0676777973906152,0.0818912244727493
1296,1.29454504013653e-06,1.29482792730506e-06,0.0389460129297981,0.0388366762389556,0.0620303822496888,0.0759476552149107
1600,1.07540381855884e-06,1.07504400804448e-06,0.0343840786050503,0.0344135580895608,0.0576773178953158,0.0717334687370474


==> Figures/files_txt/MSE_vs_M_N=400_K=16_rho=10dB.txt <==
M,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,2.12646618475224e-05,2.12498836786332e-05,0.117252607129322,0.117299939049433,0.183111566865924,0.19576724312841
576,1.29554216956021e-05,1.29548303419911e-05,0.0844469602619023,0.0845773432933605,0.151988102101936,0.165313000530761
784,8.99859277675026e-06,9.00616737679072e-06,0.0656736519168827,0.0656971838944504,0.134979402596974,0.148445605423614
1024,6.55404429975998e-06,6.55244169991409e-06,0.0537106568888748,0.0536189003434859,0.123541843711216,0.136949662849794
1296,5.03220764247931e-06,5.03147504404255e-06,0.0457588168351677,0.0457999450833997,0.116674103885214,0.130406859170613
1600,3.99985338502385e-06,3.99677630242068e-06,0.0398833044727241,0.0399835055923023,0.110832537127875,0.12481717038804


==> Figures/files_txt/MSE_vs_M_N=576_K=16_rho=10dB.txt <==
M,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,1.21698036260294e-05,1.21719180374533e-05,0.104565584529867,0.104508352983016,0.154390565782498,0.167404908691521
576,7.90426259536586e-06,7.90322575383229e-06,0.0762696266124179,0.0763337448201997,0.12840316571748,0.141767061607121
784,5.55138194927433e-06,5.54703762416153e-06,0.0594128804226195,0.0594671034048006,0.112836532931847,0.126358126557202
1024,4.1684890109272e-06,4.17239335770714e-06,0.0491695994844493,0.0492365394215912,0.103730639117654,0.117411009547875
1296,3.24384730175884e-06,3.23863936984781e-06,0.0418545403738963,0.0418643096895541,0.0967476599793535,0.110489472574562
1600,2.58377407109349e-06,2.58477857959294e-06,0.0367544483031866,0.0368197156330072,0.0927868333569784,0.106593992007786


==> Figures/files_txt/MSE_vs_M_N=784_K=16_rho=10dB.txt <==
M,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,8.37292494045293e-06,8.37770539032268e-06,0.0988939912965308,0.0989717923999609,0.137921221027081,0.151213414167242
576,5.59088857081348e-06,5.5868592344126e-06,0.0723742787272927,0.0723622336445145,0.112902568147275,0.12645098033647
784,4.06091856049399e-06,4.06321206820359e-06,0.0571042489531127,0.0571095678357291,0.0990779365664762,0.112682410855754
1024,3.06311031460926e-06,3.06197176282907e-06,0.0470776680306592,0.0471135967361165,0.0897089905027432,0.103468478409708
1296,2.39822872096086e-06,2.39637138943194e-06,0.0404667965793694,0.0404629134293024,0.0837676553852308,0.0975711612102499
1600,1.96096883585314e-06,1.96157438193567e-06,0.0356929088005964,0.0356802278626384,0.0794431535905184,0.093304891557056


==> Figures/files_txt/MSE_vs_N=M_K=16_rho=10dB.txt <==
N,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,2.09500059488138e-05,2.08659529749611e-05,0.11627005528686,0.117022414835486,0.180863829348661,0.194912769957929
576,7.96760399474949e-06,7.96422116407514e-06,0.0766349786788955,0.0764749001834397,0.128333740236838,0.141747802683548
784,3.98923255498542e-06,3.98591200668652e-06,0.056610997576467,0.0567961422794449,0.09863622134271,0.112598963363409
1024,2.40557167914722e-06,2.40637803988641e-06,0.0459643108550114,0.0462366827916415,0.0796875452207826,0.0940320518170843
1296,1.56888851937026e-06,1.57003308327464e-06,0.0388382961532753,0.0391133641947053,0.0662711483604555,0.0806913930839011
1600,1.06607766049254e-06,1.06369399668904e-06,0.0345915367674545,0.0344447361287394,0.0578767487483236,0.0717753634679256


==> Figures/files_txt/MSE_vs_N_M=1024_K=16_rho=10dB.txt <==
N,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,6.5713941477609e-06,6.57145698435446e-06,0.0536372035606053,0.0536519988730521,0.12343995954618,0.137128904701591
576,4.18817528568621e-06,4.18288670309019e-06,0.0488264832682652,0.0488962603776165,0.103127385597652,0.116816707854333
784,3.07206262757572e-06,3.06846290557128e-06,0.0470269183019176,0.0469416114573667,0.0895765945224637,0.1032448333756
1024,2.38095231266548e-06,2.38149623456163e-06,0.0462523025972429,0.0462116035905565,0.0800212979517339,0.0938750368818155
1296,1.94286349373582e-06,1.94305630754843e-06,0.0458064330139029,0.0456595155144972,0.0732974711703313,0.0871126886668731
1600,1.61038579766617e-06,1.61008867245638e-06,0.0451361793433868,0.0450937061970217,0.0677520231044464,0.0817863239195903


==> Figures/files_txt/MSE_vs_N_M=1296_K=16_rho=10dB.txt <==
N,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,5.04733204841602e-06,5.04743983033462e-06,0.0458624132547806,0.0458445009624123,0.116473038144065,0.130133170187782
576,3.24141568561312e-06,3.24159803957413e-06,0.0418810898575663,0.0418254609585555,0.0972628314014551,0.11088263815801
784,2.42569380381034e-06,2.42533752283469e-06,0.0404480304567746,0.0403605293423018,0.0837517997346393,0.0974879283130942
1024,1.90947369746305e-06,1.91004962319918e-06,0.0396912448791399,0.0397229113784845,0.0741272979190182,0.0880464418999166
1296,1.55736487438618e-06,1.55918926318099e-06,0.039240124757871,0.0392432865126616,0.067126421034026,0.0811684457089191
1600,1.30250984730278e-06,1.30128371142502e-06,0.0390247020153598,0.0390230920462296,0.0619575377725442,0.0760515921696133


==> Figures/files_txt/MSE_vs_N_M=1600_K=16_rho=10dB.txt <==
N,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,3.98671996135323e-06,3.98521972054167e-06,0.0400849352612336,0.0400900031866164,0.111300933517408,0.12523391371101
576,2.60042534798643e-06,2.60089848098644e-06,0.0369818333636464,0.036920498670957,0.0928482722306073,0.106559434306471
784,1.94512123086392e-06,1.94401191454152e-06,0.0356851660944486,0.0357034509855528,0.0796213876707831,0.0934738216646874
1024,1.55845117573228e-06,1.55964293258792e-06,0.0350559415592293,0.0350358897412217,0.0698774940803244,0.0838187682660063
1296,1.28280260269006e-06,1.28184176528934e-06,0.0347648247448145,0.0347479645438096,0.0631488434960594,0.0771400079966743
1600,1.06862163869137e-06,1.0691515672705e-06,0.0344969777729794,0.034503525158573,0.0574223366721541,0.0715444704895538


==> Figures/files_txt/MSE_vs_N_M=400_K=16_rho=10dB.txt <==
N,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,2.12691652706739e-05,2.12536186663597e-05,0.117179611407186,0.117224503078029,0.183018435577498,0.195667864340926
576,1.22959244992541e-05,1.23074665641851e-05,0.104454168477933,0.104597471683445,0.154116751810354,0.167461769700896
784,8.29625170405618e-06,8.30082077334016e-06,0.0985972236536777,0.0987710703519729,0.137780361740027,0.151175644252516
1024,6.15094453740173e-06,6.1481105641672e-06,0.0956309333521525,0.0957028440834208,0.126700359010719,0.140077691080986
1296,4.76787081514402e-06,4.76672612564077e-06,0.0947379285897253,0.0948264157415776,0.120103806555598,0.13361508478307
1600,3.82109318642543e-06,3.82184219360626e-06,0.0931352180601438,0.0930397872605009,0.114080119747132,0.127540115237092


==> Figures/files_txt/MSE_vs_N_M=576_K=16_rho=10dB.txt <==
N,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,1.30377127472424e-05,1.30338920263924e-05,0.0847482530837584,0.0847483275291092,0.152344557619676,0.165600198523228
576,7.9034368350788e-06,7.90329072074125e-06,0.0761102391520551,0.0760710766911009,0.128196309652678,0.141485261131328
784,5.59177275407e-06,5.59042600476278e-06,0.0726347142164203,0.0725465429470034,0.113454555013654,0.126824812263866
1024,4.21365678345632e-06,4.21113055608458e-06,0.0707070329141324,0.0706614658949521,0.103311300827678,0.116884506143905
1296,3.3501513650688e-06,3.35062677076592e-06,0.0693826656675654,0.0693032100650141,0.0956784881820467,0.109327444694331
1600,2.71606139464957e-06,2.71784880435599e-06,0.0686693749272782,0.0686862887754883,0.090374650878003,0.10425639195084


==> Figures/files_txt/MSE_vs_N_M=784_K=16_rho=10dB.txt <==
N,MSE_mc_0,MSE_0,MSE_mc_1,MSE_1,MSE_mc_2,MSE_tilde_2
400,8.98344375581378e-06,8.98691171356347e-06,0.0656628010586061,0.0656382255443424,0.134758254824655,0.148157863451847
576,5.58371315986337e-06,5.58673204753202e-06,0.059863160746161,0.0598308062845451,0.113398118759355,0.126860857145493
784,4.0135710262872e-06,4.01306714516481e-06,0.0570040876993047,0.0570145800902892,0.0986597870148374,0.112337473238069
1024,3.10318130077153e-06,3.09957354759915e-06,0.0554607336598341,0.0555748918675562,0.0887059812010471,0.102588684629074
1296,2.48333371541468e-06,2.48048813240032e-06,0.0549023669700034,0.0548844034903241,0.0820173713117384,0.0958681539640006
1600,2.0571230746321e-06,2.05807846985495e-06,0.0546180446448955,0.054611072980139,0.0770304122789389,0.0910137246833982


==> Figures/files_txt/SER_vs_N=M_K=8_L=8_rho=10dB.txt <==
N,SER_0,SER_1,SER_2
400,0,0.00586925000000005,0.049595125
576,0,0.000719499999999984,0.0194085000000001
784,0,6.56249999999581e-05,0.00678637500000001
1024,0,4.74999999999781e-06,0.00205087500000001
1296,0,3.75000000052417e-07,0.000561000000000034
1600,0,0,0.000139125000000018

